Deep Learning Models for Automated Classification of Dog Emotional States from Facial Expressions

Similarly to humans, facial expressions in animals are closely linked with emotional states. However, in contrast to the human domain, automated recognition of emotional states from facial expressions in animals is underexplored, mainly due to difficulties in data collection and establishment of ground truth concerning emotional states of non-verbal users. We apply recent deep learning techniques to classify (positive) anticipation and (negative) frustration of dogs on a dataset collected in a controlled experimental setting. We explore the suitability of different backbones (e.g. ResNet, ViT) under different supervisions to this task, and find that features of a self-supervised pretrained ViT (DINO-ViT) are superior to the other alternatives. To the best of our knowledge, this work is the first to address the task of automatic classification of canine emotions on data acquired in a controlled experiment.

==> previous_bib.txt <==
@String(PAMI = {IEEE Trans. Pattern Anal. Mach. Intell.})
@String(IJCV = {Int. J. Comput. Vis.})
@String(CVPR= {IEEE Conf. Comput. Vis. Pattern Recog.})
@String(ICCV= {Int. Conf. Comput. Vis.})
@String(ECCV= {Eur. Conf. Comput. Vis.})
@String(NIPS= {Adv. Neural Inform. Process. Syst.})
@String(ICPR = {Int. Conf. Pattern Recog.})
@String(BMVC= {Brit. Mach. Vis. Conf.})
@String(TOG= {ACM Trans. Graph.})
@String(TIP  = {IEEE Trans. Image Process.})
@String(TVCG  = {IEEE Trans. Vis. Comput. Graph.})
@String(TMM  = {IEEE Trans. Multimedia})
@String(ACMMM= {ACM Int. Conf. Multimedia})
@String(ICME = {Int. Conf. Multimedia and Expo})
@String(ICASSP=	{ICASSP})
@String(ICIP = {IEEE Int. Conf. Image Process.})
@String(ACCV  = {ACCV})
@String(ICLR = {Int. Conf. Learn. Represent.})
@String(IJCAI = {IJCAI})
@String(PR   = {Pattern Recognition})
@String(AAAI = {AAAI})
@String(CVPRW= {IEEE Conf. Comput. Vis. Pattern Recog. Worksh.})
@String(CSVT = {IEEE Trans. Circuit Syst. Video Technol.})

@String(SPL	= {IEEE Sign. Process. Letters})
@String(VR   = {Vis. Res.})
@String(JOV	 = {J. Vis.})
@String(TVC  = {The Vis. Comput.})
@String(JCST  = {J. Comput. Sci. Tech.})
@String(CGF  = {Comput. Graph. Forum})
@String(CVM = {Computational Visual Media})


@String(PAMI  = {IEEE TPAMI})
@String(IJCV  = {IJCV})
@String(CVPR  = {CVPR})
@String(ICCV  = {ICCV})
@String(ECCV  = {ECCV})
@String(NIPS  = {NeurIPS})
@String(ICPR  = {ICPR})
@String(BMVC  =	{BMVC})
@String(TOG   = {ACM TOG})
@String(TIP   = {IEEE TIP})
@String(TVCG  = {IEEE TVCG})
@String(TCSVT = {IEEE TCSVT})
@String(TMM   =	{IEEE TMM})
@String(ACMMM = {ACM MM})
@String(ICME  =	{ICME})
@String(ICASSP=	{ICASSP})
@String(ICIP  = {ICIP})
@String(ACCV  = {ACCV})
@String(ICLR  = {ICLR})
@String(IJCAI = {IJCAI})
@String(PR = {PR})
@String(AAAI = {AAAI})
@String(CVPRW= {CVPRW})
@String(CSVT = {IEEE TCSVT})

@article{bremhorst2021evaluating,
  title={Evaluating the accuracy of facial expressions as emotion indicators across contexts in dogs},
  author={Bremhorst, A and Mills, DS and W{\"u}rbel, H and Riemer, S},
  journal={Animal cognition},
  year={2021},
}

@article{anikka2019,
  title={Differences in facial expressions during positive anticipation and frustration in dogs awaiting a reward},
  author={Bremhorst, A., Sutter, N.A., Würbel, H. et al.},
  journal={Scientific Report},
  year={2019}
}

@article{caeiro2017development,
  title={Development and application of CatFACS: Are human cat adopters influenced by cat facial expressions?},
  author={Caeiro, C{\'a}tia C and Burrows, Anne M and Waller, Bridget M},
  journal={Applied Animal Behaviour Science},
  year={2017},
}

@article{caron2021emerging,
  author    = {Mathilde Caron and
               Hugo Touvron and
               Ishan Misra and
               Herv{\'{e}} J{\'{e}}gou and
               Julien Mairal and
               Piotr Bojanowski and
               Armand Joulin},
  title     = {Emerging Properties in Self-Supervised Vision Transformers},
  journal   = {ICCV},
  year      = {2021},
}

@article{descovich2017facial,
  title={Facial expression: An under-utilised tool for the assessment of welfare in mammals},
  author={Descovich, Kris A and Wathan, Jennifer and Leach, Matthew C and Buchanan-Smith, Hannah M and Flecknell, Paul and Framingham, D and Vick, Sarah-Jane},
  journal={Altex},
  year={2017},
}

@article{diogo2008fish,
  title={From fish to modern humans--comparative anatomy, homologies and evolution of the head and neck musculature},
  author={Diogo, Rui and Abdala, Virginia and Lonergan, N and Wood, BA},
  journal={Journal of Anatomy},
  year={2008},
}

@article{diogo2009origin,
  title={On the origin, homologies and evolution of primate facial muscles, with a particular focus on hominoids and a suggested unifying nomenclature for the facial muscles of the Mammalia},
  author={Diogo, Rui and Wood, Bernard A and Aziz, Mohammed A and Burrows, Anne},
  journal={Journal of Anatomy},
  year={2009},
}


@article{dosovitskiy20vit,
  author    = {Alexey Dosovitskiy and
               Lucas Beyer and
               Alexander Kolesnikov and
               Dirk Weissenborn and
               Xiaohua Zhai and
               Thomas Unterthiner and
               Mostafa Dehghani and
               Matthias Minderer and
               Georg Heigold and
               Sylvain Gelly and
               Jakob Uszkoreit and
               Neil Houlsby},
  title     = {An Image is Worth 16x16 Words: Transformers for Image Recognition
               at Scale},
  journal   = {ICLR},
  year      = {2021},
}

@article{he16resnet,
  author    = {Kaiming He and
               Xiangyu Zhang and
               Shaoqing Ren and
               Jian Sun},
  title     = {Deep Residual Learning for Image Recognition},
  journal   = {CVPR},
  year      = {2016}
}

@article{he17maskrcnn,
  author={He, Kaiming and Gkioxari, Georgia and Dollár, Piotr and Girshick, Ross},
  journal={ICCV}, 
  title={Mask R-CNN}, 
  year={2017},
}

@inproceedings{hummel2020automatic,
  title={Automatic pain detection on horse and donkey faces},
  author={Hummel, Hilde I and Pessanha, Francisca and Salah, Albert Ali and van Loon, Thijs JPAM and Veltkamp, Remco C},
  booktitle={FG},
  year={2020}
}

@article{waller2013dogfacs,
  title={DogFACS: the dog facial action coding system},
  author={Waller, B and Caeiro, CC and Peirce, K and Burrows, A and Kaminski, J and others},
  year={2013},
  journal={}
}

@article{touvron21deit,
  title = 	 {Training data-efficient image transformers &amp; distillation through attention},
  author =       {Touvron, Hugo and Cord, Matthieu and Douze, Matthijs and Massa, Francisco and Sablayrolles, Alexandre and Jegou, Herve},
  journal = {ICML},
  year={2021}
}

@article{amir2021deep,
  author    = {Shir Amir and Yossi Gandelsman and Shai Bagon and Tali Dekel},
    title     = {Deep ViT Features as Dense Visual Descriptors}, 
  journal   = {arXiv preprint arXiv:2112.05814},
  year      = {2021},
}

@article{deng09imagenet,
  author={Deng, Jia and Dong, Wei and Socher, Richard and Li, Li-Jia and Kai Li and Li Fei-Fei},
  journal={CVPR}, 
  title={ImageNet: A large-scale hierarchical image database}, 
  year={2009},
}
@book{Ekman1978,
author = {Ekman, Paul, and Wallace V. Friesen},
year = {1978},
title = {Facial Action Coding System: Manual},
publisher = {Palo Alto, Calif: Consulting Psychologists Press},
}


@article{alexnet,
author = {Krizhevsky, Alex and Sutskever, Ilya and Hinton, Geoffrey E.},
title = {ImageNet Classification with Deep Convolutional Neural Networks},
year = {2012},
journal = {NeurIPS},
}

@inproceedings{adam,
  author    = {Diederik P. Kingma and
               Jimmy Ba},
  title     = {Adam: {A} Method for Stochastic Optimization},
  journal = {ICLR},
  year      = {2015},
}

@misc{rw2019timm,
  author = {Ross Wightman},
  title = {PyTorch Image Models},
  year = {2019},
  publisher = {GitHub},
  journal = {GitHub repository},
  doi = {10.5281/zenodo.4414861},
  howpublished = {\url{https://github.com/rwightman/pytorch-image-models}}
}
  



@article{caeiro2017dogs,
  title={Dogs and humans respond to emotionally competent stimuli by producing different facial actions},
  author={Caeiro, C{\'a}tia and Guo, Kun and Mills, Daniel},
  journal={Scientific reports},
  volume={7},
  number={1},
  pages={1--11},
  year={2017},
  publisher={Nature Publishing Group}
}



@ARTICLE{Bartlett1999-ta,
  title    = "Measuring facial expressions by computer image analysis",
  author   = "Bartlett, M S and Hager, J C and Ekman, P and Sejnowski, T J",
  abstract = "Facial expressions provide an important behavioral measure for
              the study of emotion, cognitive processes, and social
              interaction. The Facial Action Coding System (Ekman \& Friesen,
              1978) is an objective method for quantifying facial movement in
              terms of component actions. We applied computer image analysis to
              the problem of automatically detecting facial actions in
              sequences of images. Three approaches were compared: holistic
              spatial analysis, explicit measurement of features such as
              wrinkles, and estimation of motion flow fields. The three methods
              were combined in a hybrid system that classified six upper facial
              actions with 91\% accuracy. The hybrid system outperformed human
              nonexperts on this task and performed as well as highly trained
              experts. An automated system would make facial expression
              measurement more widely accessible as a research tool in
              behavioral science and investigations of the neural substrates of
              emotion.",
  journal  = "Psychophysiology",
  volume   =  36,
  number   =  2,
  pages    = "253--263",
  month    =  mar,
  year     =  1999,
  language = "en"
}

@article{bremhorst2021evaluating,
  title={Evaluating the accuracy of facial expressions as emotion indicators across contexts in dogs},
  author={Bremhorst, A and Mills, DS and W{\"u}rbel, H and Riemer, S},
  journal={Animal cognition},
  pages={1--16},
  year={2021},
  publisher={Springer}
}


@article{hamm2011automated,
  title={Automated facial action coding system for dynamic analysis of facial expressions in neuropsychiatric disorders},
  author={Hamm, Jihun and Kohler, Christian G and Gur, Ruben C and Verma, Ragini},
  journal={Journal of neuroscience methods},
  volume={200},
  number={2},
  pages={237--256},
  year={2011},
  publisher={Elsevier}
}


@ARTICLE{Lewinski2014-xy,
  title    = "Automated facial coding: Validation of basic emotions and {FACS}
              {AUs} in {FaceReader}",
  author   = "Lewinski, Peter and den Uyl, Tim M and Butler, Crystal",
 
  journal  = "J. Neurosci. Psychol. Econ.",
  volume   =  7,
  number   =  4,
  pages    = "227--236",
  month    =  dec,
  year     =  2014
}

@ARTICLE{Stockli2018-dt,
  title    = "Facial expression analysis with {AFFDEX} and {FACET}: A
              validation study",
  author   = "St{\"o}ckli, Sabrina and Schulte-Mecklenbeck, Michael and Borer,
              Stefan and Samson, Andrea C",
  abstract = "The goal of this study was to validate AFFDEX and FACET, two
              algorithms classifying emotions from facial expressions, in
              iMotions's software suite. In Study 1, pictures of standardized
              emotional facial expressions from three databases, the Warsaw Set
              of Emotional Facial Expression Pictures (WSEFEP), the Amsterdam
              Dynamic Facial Expression Set (ADFES), and the Radboud Faces
              Database (RaFD), were classified with both modules. Accuracy
              (Matching Scores) was computed to assess and compare the
              classification quality. Results show a large variance in accuracy
              across emotions and databases, with a performance advantage for
              FACET over AFFDEX. In Study 2, 110 participants' facial
              expressions were measured while being exposed to emotionally
              evocative pictures from the International Affective Picture
              System (IAPS), the Geneva Affective Picture Database (GAPED) and
              the Radboud Faces Database (RaFD). Accuracy again differed for
              distinct emotions, and FACET performed better. Overall, iMotions
              can achieve acceptable accuracy for standardized pictures of
              prototypical (vs. natural) facial expressions, but performs worse
              for more natural facial expressions. We discuss potential sources
              for limited validity and suggest research directions in the
              broader context of emotion research.",
  journal  = "Behav. Res. Methods",
  volume   =  50,
  number   =  4,
  pages    = "1446--1460",
  month    =  aug,
  year     =  2018,
  keywords = "AFFDEX; Emotion classification; FACET; FACS; Facial expression",
  language = "en"
}
@ARTICLE{Arnold_undated-dj,
  title    = "Emotional Evaluation Through Facial Recognition",
  author   = "Arnold, Jacob and Emerick, Matthew",
  abstract = "… EmoVu is the software program designed by Eyeris. EmoVu has
              been critically acclaimed by PBS, The Wall Street Journal, and
              Mashable. It can accurately predict a person's emotional …",
  journal  = "sites.psu.edu"
}



@ARTICLE{Cohn2005-mw,
  title     = "Measuring facial action",
  author    = "Cohn, Jeffrey F and Ekman, Paul",
  abstract  = "Of all the nonverbal behaviors--body movements, posture, gaze,
               proxemics, voice--the face is probably the most commanding and
               complicated, and perhaps the most confusing. In part, the face
               is commanding because it is always visible, always providing
               some information. There is no facial equivalent to the
               concealment maneuver of putting one's hands in one's pockets.
               Whereas sounds and the body movements that illustrate speech are
               intermittent, the face, even in repose, may provide information
               about some emotion or mood state. Many nonverbal behaviors
               simply do not occur when a person is alone, or at least do so
               very rarely. For example, it would be unusual for someone to
               shrug or gesture hello when totally alone. Yet facial
               expressions of emotion may be quite intense even when a person
               is alone. They are occasioned not only by the presence of
               others. In fact, social situations can dampen facial expression
               of emotion (Ekman \& Friesen 2003). Our focus in this chapter is
               upon methods for measuring momentary facial movement
               (expressions). We first distinguish between sign vehicle based
               and judgment based measurement, and then focus on three
               approaches to measuring sign vehicles of facial action: human
               observer based coding systems, facial electromyography, and
               automated measurement by computer vision (an emerging approach
               that shows promising concurrent validity with manual coding,
               increased efficiency, and powerful capabilities for analyzing
               the timing of facial action). (PsycINFO Database Record (c) 2016
               APA, all rights reserved)",
  journal   = "The new handbook of methods in nonverbal behavior research.",
  publisher = "Oxford University Press, viii",
  volume    =  525,
  pages     = "9--64",
  year      =  2005,
  address   = "New York, NY, US"
}


@article{de2016we,
  title={Where are we in the study of animal emotions?},
  author={de Vere, Amber J and Kuczaj, Stan A},
  journal={Wiley Interdisciplinary Reviews: Cognitive Science},
  volume={7},
  number={5},
  pages={354--362},
  year={2016},
  publisher={Wiley Online Library}
}

@inproceedings{rashid2022equine,
  title={Equine Pain Behavior Classification via Self-Supervised Disentangled Pose Representation},
  author={Rashid, Maheen and Broom{\'e}, Sofia and Ask, Katrina and Hernlund, Elin and Andersen, Pia Haubro and Kjellstr{\"o}m, Hedvig and Lee, Yong Jae},
  booktitle={Proceedings of the IEEE/CVF Winter Conference on Applications of Computer Vision},
  pages={1646--1656},
  year={2022}
}


@article{morozov2021automatic,
  title={Automatic recognition of macaque facial expressions for detection of affective states},
  author={Morozov, Anna and Parr, Lisa and Gothard, Katalin M and Paz, Rony and Pryluk, Raviv},
  journal={bioRxiv},
  year={2021},
  publisher={Cold Spring Harbor Laboratory}
}
@inproceedings{blumrosen2017towards,
  title={Towards automated recognition of facial expressions in animal models},
  author={Blumrosen, Gaddi and Hawellek, David and Pesaran, Bijan},
  booktitle={Proceedings of the IEEE International Conference on Computer Vision Workshops},
  pages={2810--2819},
  year={2017}
}

@ARTICLE{Figueredo:2009dg,
   author = {Figueredo, A.~J. and Wolf, P. S.~A.},
   title = {Assortative pairing and life history strategy -- a cross-cultural study},
   journal = {Human Nature},
   volume = {20},
   pages = {317-330},
   year = {2009},
   doi={https://doi.org/10.1007/s12110-009-9068-2}
}

@book{darwin1948expression,
  title={The expression of the emotions in man and animals},
  author={Darwin, Charles},
  year={1948},
  publisher={Kartindo. com}
}

@article{andresen2020towards,
  title={Towards a fully automated surveillance of well-being status in laboratory mice using deep learning: Starting with facial expression analysis},
  author={Andresen, Niek and W{\"o}llhaf, Manuel and Hohlbaum, Katharina and Lewejohann, Lars and Hellwich, Olaf and Th{\"o}ne-Reineke, Christa and Belik, Vitaly},
  journal={PLoS One},
  volume={15},
  number={4},
  pages={e0228059},
  year={2020},
  publisher={Public Library of Science San Francisco, CA USA}
}

@article{wu2019facial,
  title={Facial landmark detection: A literature survey},
  author={Wu, Yue and Ji, Qiang},
  journal={International Journal of Computer Vision},
  volume={127},
  number={2},
  pages={115--142},
  year={2019},
  publisher={Springer}
}


@article{boughrara2016facial,
  title={Facial expression recognition based on a mlp neural network using constructive training algorithm},
  author={Boughrara, Hayet and Chtourou, Mohamed and Ben Amar, Chokri and Chen, Liming},
  journal={Multimedia Tools and Applications},
  volume={75},
  number={2},
  pages={709--731},
  year={2016},
  publisher={Springer}
}

@article{bremhorst2021evaluating,
  title={Evaluating the accuracy of facial expressions as emotion indicators across contexts in dogs},
  author={Bremhorst, A and Mills, DS and W{\"u}rbel, H and Riemer, S},
  journal={Animal cognition},
  pages={1--16},
  year={2021},
  publisher={Springer}
}

@inproceedings{hummel2020automatic,
  title={Automatic pain detection on horse and donkey faces},
  author={Hummel, Hilde I and Pessanha, Francisca and Salah, Albert Ali and van Loon, Thijs JPAM and Veltkamp, Remco C},
  booktitle={2020 15th IEEE International Conference on Automatic Face and Gesture Recognition (FG 2020)},
  pages={793--800},
  year={2020},
  organization={IEEE}
}



@article{brondani2013validation,
  title={Validation of the English version of the UNESP-Botucatu multidimensional composite pain scale for assessing postoperative pain in cats},
  author={Brondani, Juliana T and Mama, Khursheed R and Luna, Stelio PL and Wright, Bonnie D and Niyom, Sirirat and Ambrosio, Jennifer and Vogel, Pamela R and Padovani, Carlos R},
  journal={BMC Veterinary Research},
  volume={9},
  number={1},
  pages={1--15},
  year={2013},
  publisher={Springer}
}

@article{andersen2021towards,
  title={Towards Machine Recognition of Facial Expressions of Pain in Horses},
  author={Andersen, Pia Haubro and Broom{\'e}, Sofia and Rashid, Maheen and Lundblad, Johan and Ask, Katrina and Li, Zhenghong and Hernlund, Elin and Rhodin, Marie and Kjellstr{\"o}m, Hedvig},
  journal={Animals},
  volume={11},
  number={6},
  pages={1643},
  year={2021},
  publisher={Multidisciplinary Digital Publishing Institute}
}

@inproceedings{lucey2011painful,
  title={Painful data: The UNBC-McMaster shoulder pain expression archive database},
  author={Lucey, Patrick and Cohn, Jeffrey F and Prkachin, Kenneth M and Solomon, Patricia E and Matthews, Iain},
  booktitle={2011 IEEE International Conference on Automatic Face \& Gesture Recognition (FG)},
  pages={57--64},
  year={2011},
  organization={IEEE}
}

@article{werner2019automatic,
  title={Automatic recognition methods supporting pain assessment: A survey},
  author={Werner, Philipp and Lopez-Martinez, Daniel and Walter, Steffen and Al-Hamadi, Ayoub and Gruss, Sascha and Picard, Rosalind},
  journal={IEEE Transactions on Affective Computing},
  year={2019},
  publisher={IEEE}
}

@article{Mills2019Geometric,
  title={Geometric morphometrics for the study of facial expressions in non-human animals, using the domestic cat as an exemplar},
  author={Lauren R. Finka, Stelio P. Luna, Juliana T. Brondani, Yorgos Tzimiropoulos, John McDonagh, Mark J. Farnworth, Marcello Ruta & Daniel S. Mills},
  journal={Nature Scientific Reports},
  volume={9},
  number={9883},
  year={2019},
  publisher={Nature}
}


@ARTICLE{Skiendziel2019-og,
  title    = "Assessing the convergent validity between the automated emotion
              recognition software Noldus {FaceReader} 7 and Facial Action
              Coding System Scoring",
  author   = "Skiendziel, Tanja and R{\"o}sch, Andreas G and Schultheiss,
              Oliver C",
  abstract = "This study validates automated emotion and action unit (AU)
              coding applying FaceReader 7 to a dataset of standardized facial
              expressions of six basic emotions (Standardized and Motivated
              Facial Expressions of Emotion). Percentages of correctly and
              falsely classified expressions are reported. The validity of
              coding AUs is provided by correlations between the automated
              analysis and manual Facial Action Coding System (FACS) scoring
              for 20 AUs. On average 80\% of the emotional facial expressions
              are correctly classified. The overall validity of coding AUs is
              moderate with the highest validity indicators for AUs 1, 5, 9, 17
              and 27. These results are compared to the performance of
              FaceReader 6 in previous research, with our results yielding
              comparable validity coefficients. Practical implications and
              limitations of the automated method are discussed.",
  journal  = "PLoS One",
  volume   =  14,
  number   =  10,
  pages    = "e0223905",
  month    =  oct,
  year     =  2019,
  language = "en"
}



@ARTICLE{Cohn2005-mw,
  title     = "Measuring facial action",
  author    = "Cohn, Jeffrey F and Ekman, Paul",
  abstract  = "Of all the nonverbal behaviors--body movements, posture, gaze,
               proxemics, voice--the face is probably the most commanding and
               complicated, and perhaps the most confusing. In part, the face
               is commanding because it is always visible, always providing
               some information. There is no facial equivalent to the
               concealment maneuver of putting one's hands in one's pockets.
               Whereas sounds and the body movements that illustrate speech are
               intermittent, the face, even in repose, may provide information
               about some emotion or mood state. Many nonverbal behaviors
               simply do not occur when a person is alone, or at least do so
               very rarely. For example, it would be unusual for someone to
               shrug or gesture hello when totally alone. Yet facial
               expressions of emotion may be quite intense even when a person
               is alone. They are occasioned not only by the presence of
               others. In fact, social situations can dampen facial expression
               of emotion (Ekman \& Friesen 2003). Our focus in this chapter is
               upon methods for measuring momentary facial movement
               (expressions). We first distinguish between sign vehicle based
               and judgment based measurement, and then focus on three
               approaches to measuring sign vehicles of facial action: human
               observer based coding systems, facial electromyography, and
               automated measurement by computer vision (an emerging approach
               that shows promising concurrent validity with manual coding,
               increased efficiency, and powerful capabilities for analyzing
               the timing of facial action). (PsycINFO Database Record (c) 2016
               APA, all rights reserved)",
  journal   = "The new handbook of methods in nonverbal behavior research.",
  publisher = "Oxford University Press, viii",
  volume    =  525,
  pages     = "9--64",
  year      =  2005,
  address   = "New York, NY, US"
}




@ARTICLE{Bartlett1999-ta,
  title    = "Measuring facial expressions by computer image analysis",
  author   = "Bartlett, M S and Hager, J C and Ekman, P and Sejnowski, T J",
  abstract = "Facial expressions provide an important behavioral measure for
              the study of emotion, cognitive processes, and social
              interaction. The Facial Action Coding System (Ekman \& Friesen,
              1978) is an objective method for quantifying facial movement in
              terms of component actions. We applied computer image analysis to
              the problem of automatically detecting facial actions in
              sequences of images. Three approaches were compared: holistic
              spatial analysis, explicit measurement of features such as
              wrinkles, and estimation of motion flow fields. The three methods
              were combined in a hybrid system that classified six upper facial
              actions with 91\% accuracy. The hybrid system outperformed human
              nonexperts on this task and performed as well as highly trained
              experts. An automated system would make facial expression
              measurement more widely accessible as a research tool in
              behavioral science and investigations of the neural substrates of
              emotion.",
  journal  = "Psychophysiology",
  volume   =  36,
  number   =  2,
  pages    = "253--263",
  month    =  mar,
  year     =  1999,
  language = "en"
}


% The entry below contains non-ASCII chars that could not be converted
% to a LaTeX equivalent.
@ARTICLE{Arnold_undated-dj,
  title    = "Emotional Evaluation Through Facial Recognition",
  author   = "Arnold, Jacob and Emerick, Matthew",
  abstract = "… EmoVu is the software program designed by Eyeris. EmoVu has
              been critically acclaimed by PBS, The Wall Street Journal, and
              Mashable. It can accurately predict a person's emotional …",
  journal  = "sites.psu.edu"
}


@ARTICLE{Stockli2018-dt,
  title    = "Facial expression analysis with {AFFDEX} and {FACET}: A
              validation study",
  author   = "St{\"o}ckli, Sabrina and Schulte-Mecklenbeck, Michael and Borer,
              Stefan and Samson, Andrea C",
  abstract = "The goal of this study was to validate AFFDEX and FACET, two
              algorithms classifying emotions from facial expressions, in
              iMotions's software suite. In Study 1, pictures of standardized
              emotional facial expressions from three databases, the Warsaw Set
              of Emotional Facial Expression Pictures (WSEFEP), the Amsterdam
              Dynamic Facial Expression Set (ADFES), and the Radboud Faces
              Database (RaFD), were classified with both modules. Accuracy
              (Matching Scores) was computed to assess and compare the
              classification quality. Results show a large variance in accuracy
              across emotions and databases, with a performance advantage for
              FACET over AFFDEX. In Study 2, 110 participants' facial
              expressions were measured while being exposed to emotionally
              evocative pictures from the International Affective Picture
              System (IAPS), the Geneva Affective Picture Database (GAPED) and
              the Radboud Faces Database (RaFD). Accuracy again differed for
              distinct emotions, and FACET performed better. Overall, iMotions
              can achieve acceptable accuracy for standardized pictures of
              prototypical (vs. natural) facial expressions, but performs worse
              for more natural facial expressions. We discuss potential sources
              for limited validity and suggest research directions in the
              broader context of emotion research.",
  journal  = "Behav. Res. Methods",
  volume   =  50,
  number   =  4,
  pages    = "1446--1460",
  month    =  aug,
  year     =  2018,
  keywords = "AFFDEX; Emotion classification; FACET; FACS; Facial expression",
  language = "en"
}


@ARTICLE{Lewinski2014-xy,
  title    = "Automated facial coding: Validation of basic emotions and {FACS}
              {AUs} in {FaceReader}",
  author   = "Lewinski, Peter and den Uyl, Tim M and Butler, Crystal",
 
  journal  = "J. Neurosci. Psychol. Econ.",
  volume   =  7,
  number   =  4,
  pages    = "227--236",
  month    =  dec,
  year     =  2014
}


@article{dolensek2020facial,
  title={Facial expressions of emotion states and their neuronal correlates in mice},
  author={Dolensek, Nejc and Gehrlach, Daniel A and Klein, Alexandra S and Gogolla, Nadine},
  journal={Science},
  volume={368},
  number={6486},
  pages={89--94},
  year={2020},
  publisher={American Association for the Advancement of Science}
}

@article{bloom2013classifying,
  title={Classifying dogs’(Canis familiaris) facial expressions from photographs},
  author={Bloom, Tina and Friedman, Harris},
  journal={Behavioural processes},
  volume={96},
  pages={1--10},
  year={2013},
  publisher={Elsevier}
}

@article{fureix2012towards,
  title={Towards an ethological animal model of depression? A study on horses},
  author={Fureix, Carole and Jego, Patrick and Henry, S{\'e}verine and Lansade, L{\'e}a and Hausberger, Martine},
  journal={PloS one},
  volume={7},
  number={6},
  pages={e39280},
  year={2012},
  publisher={Public Library of Science}
}

@book{darwin1998expression,
  title={The expression of the emotions in man and animals},
  author={Darwin, Charles and Prodger, Phillip},
  year={1998},
  publisher={Oxford University Press, USA}
}

@article{dolan2002emotion,
  title={Emotion, cognition, and behavior},
  author={Dolan, Raymond J},
  journal={science},
  volume={298},
  number={5596},
  pages={1191--1194},
  year={2002},
  publisher={American Association for the Advancement of Science}
}

@book{rosenberg2020face,
  title={What the face reveals: Basic and applied studies of spontaneous expression using the facial action coding system (FACS)},
  author={Rosenberg, Erika L and Ekman, Paul},
  year={2020},
  publisher={Oxford University Press}
}

@article{rouast2019deep,
  title={Deep learning for human affect recognition: Insights and new developments},
  author={Rouast, Philipp V and Adam, Marc and Chiong, Raymond},
  journal={IEEE Transactions on Affective Computing},
  year={2019},
  publisher={IEEE}
}

@article{poria2017review,
  title={A review of affective computing: From unimodal analysis to multimodal fusion},
  author={Poria, Soujanya and Cambria, Erik and Bajpai, Rajiv and Hussain, Amir},
  journal={Information Fusion},
  volume={37},
  pages={98--125},
  year={2017},
  publisher={Elsevier}
}

@article{schoneveld2021leveraging,
  title={Leveraging Recent Advances in Deep Learning for Audio-Visual Emotion Recognition},
  author={Schoneveld, Liam and Othmani, Alice and Abdelkawy, Hazem},
  journal={Pattern Recognition Letters},
  year={2021},
  publisher={Elsevier}
}
@inproceedings{busso2004analysis,
  title={Analysis of emotion recognition using facial expressions, speech and multimodal information},
  author={Busso, Carlos and Deng, Zhigang and Yildirim, Serdar and Bulut, Murtaza and Lee, Chul Min and Kazemzadeh, Abe and Lee, Sungbok and Neumann, Ulrich and Narayanan, Shrikanth},
  booktitle={Proceedings of the 6th international conference on Multimodal interfaces},
  pages={205--211},
  year={2004}
}

@inproceedings{sebe2005multimodal,
  title={Multimodal approaches for emotion recognition: a survey},
  author={Sebe, Nicu and Cohen, Ira and Gevers, Theo and Huang, Thomas S},
  booktitle={Internet Imaging VI},
  volume={5670},
  pages={56--67},
  year={2005},
  organization={International Society for Optics and Photonics}
}

@article{dzedzickis2020human,
  title={Human emotion recognition: Review of sensors and methods},
  author={Dzedzickis, Andrius and Kaklauskas, Art{\=u}ras and Bucinskas, Vytautas},
  journal={Sensors},
  volume={20},
  number={3},
  pages={592},
  year={2020},
  publisher={Multidisciplinary Digital Publishing Institute}
}

@article{isomursu2007experimental,
  title={Experimental evaluation of five methods for collecting emotions in field settings with mobile applications},
  author={Isomursu, Minna and T{\"a}hti, Marika and V{\"a}in{\"a}m{\"o}, Soili and Kuutti, Kari},
  journal={International Journal of Human-Computer Studies},
  volume={65},
  number={4},
  pages={404--418},
  year={2007},
  publisher={Elsevier}
}

@incollection{wallbott1989assessing,
  title={Assessing emotion by questionnaire},
  author={Wallbott, Harald G and Scherer, Klaus R},
  booktitle={The measurement of emotions},
  pages={55--82},
  year={1989},
  publisher={Elsevier}
}

@article{keefe2001pain,
  title={Pain and emotion: new research directions},
  author={Keefe, Francis J and Lumley, Mark and Anderson, Timothy and Lynch, Thomas and Carson, Kimi L},
  journal={Journal of clinical psychology},
  volume={57},
  number={4},
  pages={587--607},
  year={2001},
  publisher={Wiley Online Library}
}

@article{micheletta2015facial,
  title={Facial expression recognition in crested macaques (Macaca nigra)},
  author={Micheletta, J{\'e}r{\^o}me and Whitehouse, Jamie and Parr, Lisa A and Waller, Bridget M},
  journal={Animal Cognition},
  volume={18},
  number={4},
  pages={985--990},
  year={2015},
  publisher={Springer}
}

@article{parr2007new,
  title={New developments in understanding emotional facial signals in chimpanzees},
  author={Parr, Lisa A and Waller, Bridget M and Vick, Sarah J},
  journal={Current Directions in Psychological Science},
  volume={16},
  number={3},
  pages={117--122},
  year={2007},
  publisher={SAGE Publications Sage CA: Los Angeles, CA}
}

@ARTICLE{7435182,
  author={E. {Cambria}},
  journal={IEEE Intelligent Systems}, 
  title={Affective Computing and Sentiment Analysis}, 
  year={2016},
  volume={31},
  number={2},
  pages={102-107},
  doi={10.1109/MIS.2016.31}}

@ARTICLE{GartnerWW,
  author={Annette Zimmermann},
  journal={Gartner Worldwide}, 
  title={Competitive Landscape: Emotion AI Technologies}, 
  year={2018},
  }
@article{amici2019ability,
  title={The ability to recognize dog emotions depends on the cultural milieu in which we grow up},
  author={Amici, Federica and Waterman, James and Kellermann, Christina Maria and Karimullah, Karimullah and Br{\"a}uer, Juliane},
  journal={Scientific reports},
  volume={9},
  number={1},
  pages={1--9},
  year={2019},
  publisher={Nature Publishing Group}
  }


@article{GILAM202017,
title = {What Is the Relationship between Pain and Emotion? Bridging Constructs and Communities},
journal = {Neuron},
volume = {107},
number = {1},
pages = {17-21},
year = {2020},
issn = {0896-6273},
doi = {https://doi.org/10.1016/j.neuron.2020.05.024},
url = {https://www.sciencedirect.com/science/article/pii/S0896627320303937},
author = {Gadi Gilam and James J. Gross and Tor D. Wager and Francis J. Keefe and Sean C. Mackey},
keywords = {pain, emotion, nociception, interoception, noxious, affect, brain, subjective experience, chronic pain, mental health},
}


@article{10.1641/0006-3568(2000)050[0861:AEEPN]2.0.CO;2,
    author = {Bekoff, Marc},
    title = "{Animal Emotions: Exploring Passionate Natures: Current interdisciplinary research provides compelling evidence that many animals experience such emotions as joy, fear, love, despair, and grief—we are not alone}",
    journal = {BioScience},
    volume = {50},
    number = {10},
    pages = {861-870},
    year = {2000},
    month = {10},
    issn = {0006-3568},
    doi = {10.1641/0006-3568(2000)050[0861:AEEPN]2.0.CO;2},
    url = {https://doi.org/10.1641/0006-3568(2000)050[0861:AEEPN]2.0.CO;2},
    eprint = {https://academic.oup.com/bioscience/article-pdf/50/10/861/26889738/50-10-861.pdf},
}

@Article{s21020553,
AUTHOR = {Neethirajan, Suresh and Reimert, Inonge and Kemp, Bas},
TITLE = {Measuring Farm Animal Emotions—Sensor-Based Approaches},
JOURNAL = {Sensors},
VOLUME = {21},
YEAR = {2021},
NUMBER = {2},
ARTICLE-NUMBER = {553},
URL = {https://www.mdpi.com/1424-8220/21/2/553},
ISSN = {1424-8220},
DOI = {10.3390/s21020553}
}
@article{preston2002empathy,
  title={Empathy: Its ultimate and proximate bases},
  author={Preston, Stephanie D and De Waal, Frans BM},
  journal={Behavioral and brain sciences},
  volume={25},
  number={1},
  pages={1--20},
  year={2002},
  publisher={Cambridge University Press}
}

@misc{panksepp2010emotional,
  title={Emotional causes and consequences of social-affective vocalization. Handbook of Behavioral Neuroscience},
  author={Panksepp, J},
  year={2010},
  publisher={Elsevier}
}

@misc{panksepp2010emotional,
  title={Emotional causes and consequences of social-affective vocalization. Handbook of Behavioral Neuroscience},
  author={Panksepp, J},
  year={2010},
  publisher={Elsevier}
}

@Article{Briefer2018,
AUTHOR = {Briefer E. F.},
TITLE = {Vocal contagion of emotions in non-human animals},
JOURNAL = {Proceedings. Biological sciences},
VOLUME = {285},
YEAR = {2018},
NUMBER = {1873},
ARTICLE-NUMBER = {20172783},
DOI = {10.1098/rspb.2017.2783}
}
@article{vspinka2012social,
  title={Social dimension of emotions and its implication for animal welfare},
  author={{\v{S}}pinka, Marek},
  journal={Applied Animal Behaviour Science},
  volume={138},
  number={3-4},
  pages={170--181},
  year={2012},
  publisher={Elsevier}
}
@ARTICLE{10.3389/fpsyg.2019.01678,
  
AUTHOR={Katayama, Maki and Kubo, Takatomi and Yamakawa, Toshitaka and Fujiwara, Koichi and Nomoto, Kensaku and Ikeda, Kazushi and Mogi, Kazutaka and Nagasawa, Miho and Kikusui, Takefumi},   
	 
TITLE={Emotional Contagion From Humans to Dogs Is Facilitated by Duration of Ownership},      
	
JOURNAL={Frontiers in Psychology},      
	
VOLUME={10},      

PAGES={1678},     
	
YEAR={2019},      
	  
URL={https://www.frontiersin.org/article/10.3389/fpsyg.2019.01678},       
	
DOI={10.3389/fpsyg.2019.01678},      
	
ISSN={1664-1078},   
}


@article{10.1145/3041960,
author = {Jukan, Admela and Masip-Bruin, Xavi and Amla, Nina},
title = {Smart Computing and Sensing Technologies for Animal Welfare: A Systematic Review},
year = {2017},
issue_date = {April 2017},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
volume = {50},
number = {1},
issn = {0360-0300},
url = {https://doi.org/10.1145/3041960},
doi = {10.1145/3041960},
journal = {ACM Comput. Surv.},
month = apr,
articleno = {10},
numpages = {27},
keywords = {cloud computing, animal-computer interface, smart agriculture, tracking, communication networks, animal welfare, health monitoring, Wireless sensor networks}
}



@article{kujala2017canine,
  title={Canine emotions as seen through human social cognition},
  author={Kujala, Miiamaaria V},
  journal={Animal Sentience},
  volume={2},
  number={14},
  pages={1},
  year={2017}
}

@article{de2011animal,
  title={What is an animal emotion?},
  author={De Waal, Frans BM},
  journal={Annals of the New York Academy of Sciences},
  volume={1224},
  number={1},
  pages={191--206},
  year={2011},
  publisher={Blackwell Publishing Inc Malden, USA}
}

@article{mendl2009cognitive,
  title={Cognitive bias as an indicator of animal emotion and welfare: Emerging evidence and underlying mechanisms},
  author={Mendl, Michael and Burman, Oliver HP and Parker, Richard MA and Paul, Elizabeth S},
  journal={Applied Animal Behaviour Science},
  volume={118},
  number={3-4},
  pages={161--181},
  year={2009},
  publisher={Elsevier}
}

@article{morozov2021automatic,
  title={Automatic recognition of macaque facial expressions for detection of affective states},
  author={Morozov, Anna and Parr, Lisa and Gothard, Katalin M and Paz, Rony and Pryluk, Raviv},
  journal={bioRxiv},
  year={2021},
  publisher={Cold Spring Harbor Laboratory}
}

@article{pantic2003toward,
  title={Toward an affect-sensitive multimodal human-computer interaction},
  author={Pantic, Maja and Rothkrantz, Leon JM},
  journal={Proceedings of the IEEE},
  volume={91},
  number={9},
  pages={1370--1390},
  year={2003},
  publisher={IEEE}
}

@incollection{pantic2006face,
  title={Face for ambient interface},
  author={Pantic, Maja},
  booktitle={Ambient Intelligence in Everyday Life},
  pages={32--66},
  year={2006},
  publisher={Springer}
}

@inproceedings{cohn2006foundations,
  title={Foundations of human computing: facial expression and emotion},
  author={Cohn, Jeffrey F},
  booktitle={Proceedings of the 8th international conference on Multimodal interfaces},
  pages={233--238},
  year={2006}
}

@book{pantic2007machine,
  title={Machine analysis of facial expressions},
  author={Pantic, Maja and Bartlett, Marian Stewart},
  year={2007},
  publisher={INTECH Open Access Publisher}
}

@article{reid2017definitive,
  title={Definitive Glasgow acute pain scale for cats: validation and intervention level},
  author={Reid, J and Scott, EM and Calvo, G and Nolan, AM},
  journal={Veterinary Record},
  volume={108},
  number={18},
  year={2017},
  publisher={BMJ Publishing Group}
}

@inproceedings{broome2019dynamics,
  title={Dynamics are important for the recognition of equine pain in video},
  author={Broom{\'e}, Sofia and Gleerup, Karina Bech and Andersen, Pia Haubro and Kjellstrom, Hedvig},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={12667--12676},
  year={2019}
}

@article{rashid2020equine,
  title={Equine Facial Action Coding System for determination of pain-related facial responses in videos of horses},
  author={Rashid, Maheen and Silventoinen, Alina and Gleerup, Karina Bech and Andersen, Pia Haubro},
  journal={Plos one},
  volume={15},
  number={11},
  pages={e0231608},
  year={2020},
  publisher={Public Library of Science San Francisco, CA USA}
}

@article{li2021automated,
  title={Automated Detection of Equine Facial Action Units},
  author={Li, Zhenghong and Broom{\'e}, Sofia and Andersen, Pia Haubro and Kjellstr{\"o}m, Hedvig},
  journal={arXiv preprint arXiv:2102.08983},
  year={2021}
}

@article{gunes2010automatic,
  title={Automatic, dimensional and continuous emotion recognition},
  author={Gunes, Hatice and Pantic, Maja},
  journal={International Journal of Synthetic Emotions (IJSE)},
  volume={1},
  number={1},
  pages={68--99},
  year={2010},
  publisher={IGI Global}
}

@article{zeng2008survey,
  title={A survey of affect recognition methods: Audio, visual, and spontaneous expressions},
  author={Zeng, Zhihong and Pantic, Maja and Roisman, Glenn I and Huang, Thomas S},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  volume={31},
  number={1},
  pages={39--58},
  year={2008},
  publisher={IEEE}
}



@article{smith2007toward,
  title={Toward a veterinary informatics research agenda: an analysis of the PubMed-indexed literature},
  author={Smith-Akin, Kimberly A and Bearden, Charles F and Pittenger, Stephen T and Bernstam, Elmer V},
  journal={international journal of medical informatics},
  volume={76},
  number={4},
  pages={306--312},
  year={2007},
  publisher={Elsevier}
}

@book{liu2012feature,
  title={Feature selection for knowledge discovery and data mining},
  author={Liu, Huan and Motoda, Hiroshi},
  volume={454},
  year={2012},
  publisher={Springer Science \& Business Media}
}

@article{chandrashekar2014survey,
  title={A survey on feature selection methods},
  author={Chandrashekar, Girish and Sahin, Ferat},
  journal={Computers \& Electrical Engineering},
  volume={40},
  number={1},
  pages={16--28},
  year={2014},
  publisher={Elsevier}
}

@article{guinon2007moving,
  title={Moving average and Savitzki-Golay smoothing filters using Mathcad},
  author={Gui{\~n}{\'o}n, Jos{\'e} Luis and Ortega, Emma and Garc{\'\i}a-Ant{\'o}n, Jos{\'e} and P{\'e}rez-Herranz, Valent{\'\i}n},
  journal={Papers ICEE},
  volume={2007},
  year={2007}
}

@article{chen2019key,
  title={Key feature selection and risk prediction for lane-changing behaviors based on vehicles’ trajectory data},
  author={Chen, Tianyi and Shi, Xiupeng and Wong, Yiik Diew},
  journal={Accident Analysis \& Prevention},
  volume={129},
  pages={156--169},
  year={2019},
  publisher={Elsevier}
}

@article{saalfeld1999topologically,
  title={Topologically consistent line simplification with the Douglas-Peucker algorithm},
  author={Saalfeld, Alan},
  journal={Cartography and Geographic Information Science},
  volume={26},
  number={1},
  pages={7--18},
  year={1999},
  publisher={Taylor \& Francis}
}

@article{almeida2010indices,
  title={Indices of movement behaviour: conceptual background, effects of scale and location errors},
  author={Almeida, Paulo JAL and Vieira, Marcus V and Kajin, Maja and Forero-Medina, German and Cerqueira, Rui},
  journal={Zoologia (Curitiba)},
  volume={27},
  number={5},
  pages={674--680},
  year={2010},
  publisher={SciELO Brasil}
}

@article{batschelet1981circular,
  title={Circular statistics in biology.},
  author={Batschelet, Edward},
  journal={ACADEMIC PRESS, 111 FIFTH AVE., NEW YORK, NY 10003, 1981, 388},
  year={1981}
}

@article{loretto2005effects,
  title={The effects of reproductive and climatic seasons on movements in the black-eared opossum (Didelphis aurita Wied-Neuwied, 1826)},
  author={Loretto, Diogo and Vieira, Marcus Vin{\'\i}cius},
  journal={Journal of Mammalogy},
  volume={86},
  number={2},
  pages={287--293},
  year={2005},
  publisher={American Society of Mammalogists}
}

@article{kotsiantis2007supervised,
  title={Supervised machine learning: A review of classification techniques},
  author={Kotsiantis, Sotiris B and Zaharakis, I and Pintelas, P},
  journal={Emerging artificial intelligence applications in computer engineering},
  volume={160},
  number={1},
  pages={3--24},
  year={2007},
  publisher={Amsterdam}
}

@article{tremblay2007fractal,
  title={Fractal landscape method: an alternative approach to measuring area-restricted searching behavior},
  author={Tremblay, Yann and Roberts, Antony J and Costa, Daniel P},
  journal={Journal of Experimental Biology},
  volume={210},
  number={6},
  pages={935--945},
  year={2007},
  publisher={The Company of Biologists Ltd}
}

@article{slade1983home,
  title={Home range indices for the hispid cotton rat (Sigmodon hispidus) in northeastern Kansas},
  author={Slade, Norman A and Swihart, Robert K},
  journal={Journal of Mammalogy},
  volume={64},
  number={4},
  pages={580--590},
  year={1983},
  publisher={American Society of Mammalogists 810 East 10th Street, PO Box 1897, Lawrence~…}
}

@article{bovet1988spatial,
  title={Spatial analysis of animals' movements using a correlated random walk model},
  author={Bovet, Pierre and Benhamou, Simon},
  journal={Journal of theoretical biology},
  volume={131},
  number={4},
  pages={419--433},
  year={1988},
  publisher={Elsevier}
}

@article{nathan2008emerging,
  title={An emerging movement ecology paradigm},
  author={Nathan, Ran},
  journal={Proceedings of the National Academy of Sciences},
  volume={105},
  number={49},
  pages={19050--19051},
  year={2008},
  publisher={National Acad Sciences}
}

@article{zamansky2018effects,
  title={Effects of anxiety on canine movement in dog-robot interactions},
  author={Zamansky, A and Bleuer-Elsner, S and Masson, S and Amir, S and Magen, O and van der Linden, D},
  journal={Anim. Behav. Cogn},
  volume={5},
  pages={380--387},
  year={2018}
}

@article{polanczyk2007worldwide,
  title={The worldwide prevalence of ADHD: a systematic review and metaregression analysis},
  author={Polanczyk, Guilherme and De Lima, Maur{\'\i}cio Silva and Horta, Bernardo Lessa and Biederman, Joseph and Rohde, Luis Augusto},
  journal={American journal of psychiatry},
  volume={164},
  number={6},
  pages={942--948},
  year={2007},
  publisher={Am Psychiatric Assoc}
}

@article{adesman2001diagnosis,
  title={The diagnosis and management of attention-deficit/hyperactivity disorder in pediatric patients},
  author={Adesman, Andrew R},
  journal={Primary care companion to the Journal of clinical psychiatry},
  volume={3},
  number={2},
  pages={66},
  year={2001},
  publisher={Physicians Postgraduate Press, Inc.}
}


@article{bleuer2019computational,
  title={Computational Analysis of Movement Patterns of Dogs with ADHD-Like Behavior},
  author={Bleuer-Elsner, Stephane and Zamansky, Anna and Fux, Asaf and Kaplun, Dmitry and Romanov, Sergey and Sinitca, Aleksandr and Masson, Sylvia and van der Linden, Dirk},
  journal={Animals},
  volume={9},
  number={12},
  pages={1140},
  year={2019},
  publisher={Multidisciplinary Digital Publishing Institute}
}





@inproceedings{csf,
  title={Automatic analysis of canine behavior is possible: a call for collaborative effort of the Canine Science community},
  author={Zamansky, Anna and Bleuer-Elsner, Stephane and van der Linden, Dirk},
  booktitle = {Proceedings of the 6th Canine Science Forum},
  year={2018}
}



@article{Masson,
title = {Retrospecive Study on Hypersensitivity-Hyperactivity Syndrome in Dogs: Long-term Outcome of High Dose Fluoxetine treatment and Proposal of a Clinical Score},
author={Masson, Sylvia and Gaultier, Emmanuel},
journal={Dog Behavior},
year={2018}
}

@article{lahoste1996dopamine,
  title={Dopamine D4 receptor gene polymorphism is associated with attention deficit hyperactivity disorder},
  author={LaHoste, Gerald J and Swanson, JMet and Wigal, Sharon B and Glabe, C and Wigal, Timothy and King, Nathanael and Kennedy, JL},
  journal={Mol Psychiatry},
  volume={1},
  number={2},
  pages={121--124},
  year={1996}
}

@article{jones2008development,
  title={Development and validation of a dog personality questionnaire (Doctoral dissertation)},
  author={Jones, AC},
  journal={University of Texas at Austin, TX},
  year={2008}
}

@article{ley2009refinement,
  title={A refinement and validation of the Monash Canine Personality Questionnaire (MCPQ)},
  author={Ley, Jacqui M and Bennett, Pauleen C and Coleman, Grahame J},
  journal={Applied Animal Behaviour Science},
  volume={116},
  number={2-4},
  pages={220--227},
  year={2009},
  publisher={Elsevier}
}

@article{kabra2013jaaba,
  title={JAABA: interactive machine learning for automatic annotation of animal behavior},
  author={Kabra, Mayank and Robie, Alice A and Rivera-Alba, Marta and Branson, Steven and Branson, Kristin},
  journal={Nature methods},
  volume={10},
  number={1},
  pages={64},
  year={2013},
  publisher={Nature Publishing Group}
}

@article{ren2016faster,
  title={Faster r-cnn: Towards real-time object detection with region proposal networks},
  author={Ren, Shaoqing and He, Kaiming and Girshick, Ross and Sun, Jian},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  volume={39},
  number={6},
  pages={1137--1149},
  year={2016},
  publisher={IEEE}
}

@ARTICLE{10.3389/fpsyg.2017.01432,
  
AUTHOR={Celeghin, Alessia and Diano, Matteo and Bagnis, Arianna and Viola, Marco and Tamietto, Marco},   
	 
TITLE={Basic Emotions in Human Neuroscience: Neuroimaging and Beyond},      
	
JOURNAL={Frontiers in Psychology},      
	
VOLUME={8},      

PAGES={1432},     
	
YEAR={2017},      
	  
URL={https://www.frontiersin.org/article/10.3389/fpsyg.2017.01432},       
	
DOI={10.3389/fpsyg.2017.01432},      
	
ISSN={1664-1078},   
   

}

@article{clark2020facial,
  title={The Facial Action Coding System for Characterization of Human Affective Response to Consumer Product-Based Stimuli: A Systematic Review},
  author={Clark, Elizabeth A and Kessinger, J'Nai and Duncan, Susan E and Bell, Martha Ann and Lahne, Jacob and Gallagher, Daniel L and O'keefe, Sean F},
  journal={Frontiers in Psychology},
  volume={11},
  pages={920},
  year={2020},
  publisher={Frontiers}
}

@article{caeiro2017dogs,
  title={Dogs and humans respond to emotionally competent stimuli by producing different facial actions},
  author={Caeiro, C{\'a}tia and Guo, Kun and Mills, Daniel},
  journal={Scientific reports},
  volume={7},
  number={1},
  pages={1--11},
  year={2017},
  publisher={Nature Publishing Group}
}

@book{rosenberg2020face,
  title={What the face reveals: Basic and applied studies of spontaneous expression using the facial action coding system (FACS)},
  author={Rosenberg, Erika L and Ekman, Paul},
  year={2020},
  publisher={Oxford University Press}
}

@article{waller2020measuring,
  title={Measuring the evolution of facial ‘expression’using multi-species FACS},
  author={Waller, BM and Julle-Daniere, E and Micheletta, J},
  journal={Neuroscience \& Biobehavioral Reviews},
  volume={113},
  pages={1--11},
  year={2020},
  publisher={Elsevier}
}

@article{ekman1999basic,
  title={Basic emotions},
  author={Ekman, Paul},
  journal={Handbook of cognition and emotion},
  volume={98},
  number={45-60},
  pages={16},
  year={1999}
}
@article{PAUL2018202,
title = {Animal emotion: Descriptive and prescriptive definitions and their implications for a comparative perspective},
journal = {Applied Animal Behaviour Science},
volume = {205},
pages = {202-209},
year = {2018},
issn = {0168-1591},
doi = {https://doi.org/10.1016/j.applanim.2018.01.008},
url = {https://www.sciencedirect.com/science/article/pii/S0168159118300285},
author = {Elizabeth S. Paul and Michael T. Mendl},
keywords = {Emotion, Animal emotion, Affect, Definition, Animal behaviour, Consciousness},
}

@article{anderson2014framework,
  title={A framework for studying emotions across species},
  author={Anderson, David J and Adolphs, Ralph},
  journal={Cell},
  volume={157},
  number={1},
  pages={187--200},
  year={2014},
  publisher={Elsevier}
}

@article{IVANOVA2020244,
title = {Optimization of machine learning algorithm of emotion recognition in terms of human facial expressions},
journal = {Procedia Computer Science},
volume = {169},
pages = {244-248},
year = {2020},
note = {Postproceedings of the 10th Annual International Conference on Biologically Inspired Cognitive Architectures, BICA 2019 (Tenth Annual Meeting of the BICA Society), held August 15-19, 2019 in Seattle, Washington, USA},
issn = {1877-0509},
doi = {https://doi.org/10.1016/j.procs.2020.02.143},
url = {https://www.sciencedirect.com/science/article/pii/S1877050920302660},
author = {Ekaterina Ivanova and Georgii Borzunov},
keywords = {image processing, facial expression analysis, emotion detection, deep learning, deep neural network},
}

@article{https://doi.org/10.1111/nyas.13983,
author = {Webb, Laura E. and Veenhoven, Ruut and Harfeld, Jes Lynning and Jensen, Margit Bak},
title = {What is animal happiness?},
journal = {Annals of the New York Academy of Sciences},
volume = {1438},
number = {1},
pages = {62-76},
keywords = {animal welfare, human happiness, typical level of affect, affect balance},
doi = {https://doi.org/10.1111/nyas.13983},
url = {https://nyaspubs.onlinelibrary.wiley.com/doi/abs/10.1111/nyas.13983},
eprint = {https://nyaspubs.onlinelibrary.wiley.com/doi/pdf/10.1111/nyas.13983},
year = {2019}
}

@article{PAUL2018202,
title = {Animal emotion: Descriptive and prescriptive definitions and their implications for a comparative perspective},
journal = {Applied Animal Behaviour Science},
volume = {205},
pages = {202-209},
year = {2018},
issn = {0168-1591},
doi = {https://doi.org/10.1016/j.applanim.2018.01.008},
url = {https://www.sciencedirect.com/science/article/pii/S0168159118300285},
author = {Elizabeth S. Paul and Michael T. Mendl},
keywords = {Emotion, Animal emotion, Affect, Definition, Animal behaviour, Consciousness},
}

@article{dickinson2010hedonics,
  title={Hedonics: the cognitive-motivational interface},
  author={Dickinson, ANTHONY and Balleine, BERNARD},
  journal={Pleasures of the Brain},
  pages={74--84},
  year={2010},
  publisher={Oxford University Press New York, NY}
}

@article{anikka2019,
  title={Differences in facial expressions during positive anticipation and frustration in dogs awaiting a reward},
  author={Bremhorst, A., Sutter, N.A., Würbel, H. et al.},
  journal={Scientific Report},
  volume={9},
  number={19312},
  year={2019}
}

@inproceedings{10.1145/3358695.3361750,
author = {Franzoni, Valentina and Milani, Alfredo and Biondi, Giulio and Micheli, Francesco},
title = {A Preliminary Work on Dog Emotion Recognition},
year = {2019},
isbn = {9781450369886},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3358695.3361750},
doi = {10.1145/3358695.3361750},
booktitle = {IEEE/WIC/ACM International Conference on Web Intelligence - Companion Volume},
pages = {91–96},
numpages = {6},
keywords = {Affective Computing, Neural Networks, Emotion Recognition, Artificial Intelligence, Transfer Learning},
location = {Thessaloniki, Greece},
series = {WI '19 Companion}
}

@ARTICLE{7435182,
  author={E. {Cambria}},
  journal={IEEE Intelligent Systems}, 
  title={Affective Computing and Sentiment Analysis}, 
  year={2016},
  volume={31},
  number={2},
  pages={102-107},
  doi={10.1109/MIS.2016.31}}

@ARTICLE{Flynn2020,
  author={Flynn, M., Effraimidis, D., Angelopoulou, A., Kapetanios, E., Williams, D., Hemanth, J., & Towell, T.},
  journal={Frontiers in human neuroscience}, 
  title={Assessing the Effectiveness of Automated Emotion Recognition in Adults and Children for Clinical Investigation}, 
  year={2020},
  volume={14},
  number={70}}

@article{10.2307/55476,
 ISSN = {09628436},
 URL = {http://www.jstor.org/stable/55476},
 author = {Paul Ekman and E. T. Rolls and D. I. Perrett and H. D. Ellis},
 journal = {Philosophical Transactions: Biological Sciences},
 number = {1273},
 pages = {63--69},
 publisher = {The Royal Society},
 title = {Facial Expressions of Emotion: An Old Controversy and New Findings [and Discussion]},
 volume = {335},
 year = {1992}
}

@INPROCEEDINGS{647126,
  author={L. C. {De Silva} and T. {Miyasato} and R. {Nakatsu}},
  booktitle={Proceedings of ICICS, 1997 International Conference on Information, Communications and Signal Processing. Theme: Trends in Information Systems Engineering and Wireless Multimedia Communications (Cat. }, 
  title={Facial emotion recognition using multi-modal information}, 
  year={1997},
  volume={1},
  number={},
  pages={397-401 vol.1},
  doi={10.1109/ICICS.1997.647126}}

@INPROCEEDINGS{670976,
  author={L. S. {Chen} and T. S. {Huang} and T. {Miyasato} and R. {Nakatsu}},
  booktitle={Proceedings Third IEEE International Conference on Automatic Face and Gesture Recognition}, 
  title={Multimodal human emotion/expression recognition}, 
  year={1998},
  volume={},
  number={},
  pages={366-371},
  doi={10.1109/AFGR.1998.670976}}

@misc{cambria2017benchmarking,
      title={Benchmarking Multimodal Sentiment Analysis}, 
      author={Erik Cambria and Devamanyu Hazarika and Soujanya Poria and Amir Hussain and R. B. V. Subramaanyam},
      year={2017},
      eprint={1707.09538},
      archivePrefix={arXiv},
      primaryClass={cs.MM}
}
@article{wollmer2013youtube,
  title={Youtube movie reviews: Sentiment analysis in an audio-visual context},
  author={W{\"o}llmer, Martin and Weninger, Felix and Knaup, Tobias and Schuller, Bj{\"o}rn and Sun, Congkai and Sagae, Kenji and Morency, Louis-Philippe},
  journal={IEEE Intelligent Systems},
  volume={28},
  number={3},
  pages={46--53},
  year={2013},
  publisher={IEEE}
}
@article{Mehrabian1967,
  title={Inference of attitudes from nonverbal communication in two channels},
  author={Mehrabian, A., & Ferris, S. R.},
  journal={Journal of Consulting Psychology},
  volume={31},
  number={3},
  pages={248–252},
  year={1967},
  publisher={American Psychological Association}
}


Mehrabian, A., & Ferris, S. R. (1967). Inference of attitudes from nonverbal communication in two channels. Journal of Consulting Psychology, 31(3), 248–252. 

@article{rolls2015emotion,
  title={Emotion and decision-making explained: response to commentators},
  author={Rolls, Edmund T},
  journal={cortex},
  volume={62},
  pages={203--210},
  year={2015},
  publisher={Elsevier}
}

@inproceedings{inproceedings,
author = {Poria, Soujanya and Cambria, Erik and Gelbukh, Alexander},
year = {2015},
month = {09},
pages = {},
title = {Deep Convolutional Neural Network Textual Features and Multiple Kernel Learning for Utterance-Level Multimodal Sentiment Analysis}
}

@inproceedings{10.1145/2818346.2823317,
author = {Zadeh, Amir},
title = {Micro-Opinion Sentiment Intensity Analysis and Summarization in Online Videos},
year = {2015},
isbn = {9781450339124},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/2818346.2823317},
doi = {10.1145/2818346.2823317},
booktitle = {Proceedings of the 2015 ACM on International Conference on Multimodal Interaction},
pages = {587–591},
numpages = {5},
keywords = {language and vision, multimodal machine learning, opinion extraction, sentiment analysis},
location = {Seattle, Washington, USA},
series = {ICMI '15}
}

@INPROCEEDINGS{7837868,
  author={S. {Poria} and I. {Chaturvedi} and E. {Cambria} and A. {Hussain}},
  booktitle={2016 IEEE 16th International Conference on Data Mining (ICDM)}, 
  title={Convolutional MKL Based Multimodal Emotion Recognition and Sentiment Analysis}, 
  year={2016},
  volume={},
  number={},
  pages={439-448},
  doi={10.1109/ICDM.2016.0055}}

@article{LopezMartinez2020,
  title={Machine learning for pain assessment and management},
  author={Lopez-Martinez, Daniel},
  journal={Thesis: Ph. D., Harvard-MIT Program in Health Sciences and Technology},
  volume={Cataloged from PDF version of thesis},
  pages={175-203},
  year={2020},
  publisher={Harvard University--MIT Division of Health Sciences and Technology}
}

@inproceedings{10.1145/3358695.3361750,
author = {Franzoni, Valentina and Milani, Alfredo and Biondi, Giulio and Micheli, Francesco},
title = {A Preliminary Work on Dog Emotion Recognition},
year = {2019},
isbn = {9781450369886},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3358695.3361750},
doi = {10.1145/3358695.3361750},
booktitle = {IEEE/WIC/ACM International Conference on Web Intelligence - Companion Volume},
pages = {91–96},
numpages = {6},
keywords = {Emotion Recognition, Neural Networks, Affective Computing, Artificial Intelligence, Transfer Learning},
location = {Thessaloniki, Greece},
series = {WI '19 Companion}
}

@article{dalla2014development,
  title={Development of the Horse Grimace Scale (HGS) as a pain assessment tool in horses undergoing routine castration},
  author={Dalla Costa, Emanuela and Minero, Michela and Lebelt, Dirk and Stucke, Diana and Canali, Elisabetta and Leach, Matthew C},
  journal={PLoS one},
  volume={9},
  number={3},
  pages={e92281},
  year={2014},
  publisher={Public Library of Science}
}
@article{hager2017sheep,
  title={The Sheep Grimace Scale as an indicator of post-operative distress and pain in laboratory sheep},
  author={H{\"a}ger, C and Biernot, S and Buettner, M and Glage, S and Keubler, LM and Held, N and Bleich, EM and Otto, K and M{\"u}ller, CW and Decker, S and others},
  journal={PloS one},
  volume={12},
  number={4},
  pages={e0175839},
  year={2017},
  publisher={Public Library of Science San Francisco, CA USA}}
  
@article{langford2010coding,
  title={Coding of facial expressions of pain in the laboratory mouse},
  author={Langford, Dale J and Bailey, Andrea L and Chanda, Mona Lisa and Clarke, Sarah E and Drummond, Tanya E and Echols, Stephanie and Glick, Sarah and Ingrao, Joelle and Klassen-Ross, Tammy and LaCroix-Fralish, Michael L and others},
  journal={Nature methods},
  volume={7},
  number={6},
  pages={447--449},
  year={2010},
  publisher={Nature Publishing Group}
}
@article{sotocina2011zaloum,
  title={Zaloum Austin, Tuttle Alexander H, Martin Loren J, Wieskopf Jeffrey S, Mapplebeck Josiane CS, Wei Peng, Zhan Shu, Zhang Shuren, McDougall Jason J, King Oliver D, Mogil Jeffrey S. The Rat Grimace Scale: A Partially Automated Method for Quantifying Pain in the Laboratory Rat via Facial Expressions},
  author={Sotocina Susana, G and Sorge Robert, E},
  journal={Molecular Pain},
  volume={7},
  pages={1744--8069},
  year={2011}
}
@article{slobodin2018age,
  title={Age-related changes in distractibility: developmental trajectory of sustained attention in ADHD},
  author={Slobodin, Ortal and Cassuto, Hanoch and Berger, Itai},
  journal={Journal of attention disorders},
  volume={22},
  number={14},
  pages={1333--1343},
  year={2018},
  publisher={Sage Publications Sage CA: Los Angeles, CA}
}

@article{shemesh2013high,
  title={High-order social interactions in groups of mice},
  author={Shemesh, Yair and Sztainberg, Yehezkel and Forkosh, Oren and Shlapobersky, Tamar and Chen, Alon and Schneidman, Elad},
  journal={Elife},
  volume={2},
  pages={e00759},
  year={2013},
  publisher={eLife Sciences Publications Limited}
}

@article{Sabrina,
  title={Exploring the dog-human relationship by combining fMRI, eye-tracking and behavioural measures},
  author={S. Karl, M. Boch , A. Zamansky , D. van der Linden , I C.Wagner, C. J. V\"{o}lter , C. Lamm,
L. Huber,},
  journal={Scientific Reports},
   year={2020},
  publisher={Nature}
}


@article{wehmeier2011neuropsychological,
  title={Neuropsychological outcomes across the day in children with attention-deficit/hyperactivity disorder treated with atomoxetine: results from a placebo-controlled study using a computer-based continuous performance test combined with an infra-red motion-tracking device},
  author={Wehmeier, Peter M and Schacht, Alexander and Wolff, Christian and Otto, Walter R and Dittmann, Ralf W and Banaschewski, Tobias},
  journal={Journal of child and adolescent psychopharmacology},
  volume={21},
  number={5},
  pages={433--444},
  year={2011},
  publisher={Mary Ann Liebert, Inc. 140 Huguenot Street, 3rd Floor New Rochelle, NY 10801 USA}
}

@article{murillo2015locomotor,
  title={Locomotor activity measures in the diagnosis of attention deficit hyperactivity disorder: Meta-analyses and new findings},
  author={Murillo, Lourdes Garc{\'\i}a and Cortese, Samuele and Anderson, David and Di Martino, Adriana and Castellanos, Francisco Xavier},
  journal={Journal of neuroscience methods},
  volume={252},
  pages={14--26},
  year={2015},
  publisher={Elsevier}
}

@article{lev2020eye,
  title={Eye Tracking During a Continuous Performance Test: Utility for Assessing ADHD Patients},
  author={Lev, Astar and Braw, Yoram and Elbaum, Tomer and Wagner, Michael and Rassovsky, Yuri},
  journal={Journal of Attention Disorders},
  pages={1087054720972786},
  year={2020},
  publisher={SAGE Publications Sage CA: Los Angeles, CA}
}

@article{munoz2018automatic,
  title={Automatic extraction and detection of characteristic movement patterns in children with ADHD based on a convolutional neural network (CNN) and acceleration images},
  author={Mu{\~n}oz-Organero, Mario and Powell, Lauren and Heller, Ben and Harpin, Val and Parker, Jack},
  journal={Sensors},
  volume={18},
  number={11},
  pages={3924},
  year={2018},
  publisher={Multidisciplinary Digital Publishing Institute}
}

@article{hall2016clinical,
  title={The clinical utility of the continuous performance test and objective measures of activity for diagnosing and monitoring ADHD in children: a systematic review},
  author={Hall, Charlotte L and Valentine, Althea Z and Groom, Madeleine J and Walker, Gemma M and Sayal, Kapil and Daley, David and Hollis, Chris},
  journal={European child \& adolescent psychiatry},
  volume={25},
  number={7},
  pages={677--699},
  year={2016},
  publisher={Springer}
}


@article{ogundele2011role,
  title={Role of computerised continuous performance task tests in ADHD},
  author={Ogundele, Michael O and Ayyash, Hani F and Banerjee, Somnath},
  journal={Progress in Neurology and Psychiatry},
  volume={15},
  number={3},
  pages={8--13},
  year={2011},
  publisher={Wiley Online Library}
}

@article{na2019prediction,
  title={Prediction of future cognitive impairment among the community elderly: A machine-learning based approach},
  author={Na, Kyoung-Sae},
  journal={Scientific Reports},
  volume={9},
  number={1},
  pages={1--9},
  year={2019},
  publisher={Nature Publishing Group}
}

@article{rousseau2008dsm,
  title={DSM IV, culture and child psychiatry},
  author={Rousseau, C{\'e}cile and Measham, Toby and Bathiche-Suidan, Marie},
  journal={Journal of the Canadian Academy of Child and adolescent psychiatry},
  volume={17},
  number={2},
  pages={69},
  year={2008},
  publisher={Canadian Academy of Child and Adolescent Psychiatry}
}

@article{emser2018assessing,
  title={Assessing ADHD symptoms in children and adults: evaluating the role of objective measures},
  author={Emser, Theresa S and Johnston, Blair A and Steele, J Douglas and Kooij, Sandra and Thorell, Lisa and Christiansen, Hanna},
  journal={Behavioral and Brain Functions},
  volume={14},
  number={1},
  pages={11},
  year={2018},
  publisher={Springer}
}

@article{sempere2020objective,
  title={Objective Analysis of Movement in Subjects with ADHD. Multidisciplinary Control Tool for Students in the Classroom},
  author={Sempere-Tortosa, Mireia and Fern{\'a}ndez-Carrasco, Francisco and Mora-Liz{\'a}n, Francisco and Rizo-Maestre, Carlos},
  journal={International journal of environmental research and public health},
  volume={17},
  number={15},
  pages={5620},
  year={2020},
  publisher={Multidisciplinary Digital Publishing Institute}
}

@article{felt2014diagnosis,
  title={Diagnosis and management of ADHD in children},
  author={Felt, Barbara T and Biermann, Bernard and Christner, Jennifer G and Kochhar, Param and Van Harrison, Richard},
  journal={American Family Physician},
  volume={90},
  number={7},
  pages={456--464},
  year={2014}
}

@article{saldana1998instrumental,
  title={Is instrumental variability abnormally high in children exhibiting ADHD and aggressive behavior?},
  author={Saldana, Lisa and Neuringer, Allen},
  journal={Behavioural Brain Research},
  volume={94},
  number={1},
  pages={51--59},
  year={1998},
  publisher={Elsevier}
}

@article{barkley2003issues,
  title={Issues in the diagnosis of attention-deficit/hyperactivity disorder in children},
  author={Barkley, Russell A},
  journal={Brain and development},
  volume={25},
  number={2},
  pages={77--83},
  year={2003},
  publisher={Elsevier}
}

@article{willcutt2005diagnostic,
  title={The diagnostic validity of attention-deficit/hyperactivity disorder},
  author={Willcutt, Erik G and Carlson, Caryn L},
  journal={Clinical Neuroscience Research},
  volume={5},
  number={5-6},
  pages={219--232},
  year={2005},
  publisher={Elsevier}
}

@article{colledge2001relationship,
  title={The relationship in children between the inattention and impulsivity components of attention deficit and hyperactivity disorder and psychopathic tendencies},
  author={Colledge, E and Blair, RJR},
  journal={Personality and individual Differences},
  volume={30},
  number={7},
  pages={1175--1187},
  year={2001},
  publisher={Elsevier}
}

@article{faraone2003worldwide,
  title={The worldwide prevalence of ADHD: is it an American condition?},
  author={Faraone, Stephen V and Sergeant, Joseph and Gillberg, Christopher and Biederman, Joseph},
  journal={World psychiatry},
  volume={2},
  number={2},
  pages={104},
  year={2003},
  publisher={World Psychiatric Association}
}

@article{emser2018assessing,
  title={Assessing ADHD symptoms in children and adults: evaluating the role of objective measures},
  author={Emser, Theresa S and Johnston, Blair A and Steele, J Douglas and Kooij, Sandra and Thorell, Lisa and Christiansen, Hanna},
  journal={Behavioral and Brain Functions},
  volume={14},
  number={1},
  pages={11},
  year={2018},
  publisher={Springer}
}

@article{van2005informant,
  title={Informant, gender and age differences in ratings of adolescent problem behaviour},
  author={Van Der Ende, Jan and Verhulst, Frank C},
  journal={European child \& adolescent psychiatry},
  volume={14},
  number={3},
  pages={117--126},
  year={2005},
  publisher={Springer}
}

@article{edwards2007estimates,
  title={Estimates of the validity and utility of the Conners’ Continuous Performance Test in the assessment of inattentive and/or hyperactive-impulsive behaviors in children},
  author={Edwards, Mark C and Gardner, Eunice S and Chelonis, John J and Schulz, Eldon G and Flake, Rebecca A and Diaz, Pamela F},
  journal={Journal of abnormal child psychology},
  volume={35},
  number={3},
  pages={393--404},
  year={2007},
  publisher={Springer}
}


@inproceedings{zamansky2019analysis,
  title={Analysis of dogs’ sleep patterns using convolutional neural networks},
  author={Zamansky, Anna and Sinitca, Aleksandr M and Kaplun, Dmitry I and Plazner, Michael and Schork, Ivana G and Young, Robert J and de Azevedo, Cristiano S},
  booktitle={International Conference on Artificial Neural Networks},
  pages={472--483},
  year={2019},
  organization={Springer}
}

@article{barnard2016quick,
  title={Quick, accurate, smart: 3D computer vision technology helps assessing confined animals’ behaviour},
  author={Barnard, Shanis and Calderara, Simone and Pistocchi, Simone and Cucchiara, Rita and Podaliri-Vulpiani, Michele and Messori, Stefano and Ferri, Nicola},
  journal={PloS one},
  volume={11},
  number={7},
  pages={e0158748},
  year={2016},
  publisher={Public Library of Science San Francisco, CA USA}
}

@book{miklosi2014dog,
  title={Dog behaviour, evolution, and cognition},
  author={Mikl{\'o}si, {\'A}d{\'a}m},
  year={2014},
  publisher={oUp Oxford}
}

@article{hall2016getting,
  title={Getting the measure of behavior… is seeing believing?},
  author={Hall, Carol and Roshier, Amanda},
  journal={interactions},
  volume={23},
  number={4},
  pages={42--46},
  year={2016},
  publisher={Association for Computing Machinery (ACM)}
}

@article{mathis2018deeplabcut,
  title={DeepLabCut: markerless pose estimation of user-defined body parts with deep learning},
  author={Mathis, Alexander and Mamidanna, Pranav and Cury, Kevin M and Abe, Taiga and Murthy, Venkatesh N and Mathis, Mackenzie Weygandt and Bethge, Matthias},
  journal={Nature neuroscience},
  volume={21},
  number={9},
  pages={1281},
  year={2018},
  publisher={Nature Publishing Group}
}

@article{egnor2016computational,
  title={Computational analysis of behavior},
  author={Egnor, SE Roian and Branson, Kristin},
  journal={Annual review of neuroscience},
  volume={39},
  pages={217--236},
  year={2016},
  publisher={Annual Reviews}
}

@article{ito2004allele,
  title={Allele frequency distribution of the canine dopamine receptor D4 gene exon III and I in 23 breeds},
  author={Ito, Hideyuki and Nara, Hidetoshi and Inoue-Murayama, Miho and Shimada, Makoto K and Koshimura, Akiko and Ueda, Yuko and Kitagawa, Hitoshi and Takeuchi, Yukari and Mori, Yuji and Murayama, Yuichi and others},
  journal={Journal of Veterinary Medical Science},
  volume={66},
  number={7},
  pages={815--820},
  year={2004},
  publisher={Japanese Society of Veterinary Science}
}

@article{hejjas2007association,
  title={Association of polymorphisms in the dopamine D4 receptor gene and the activity-impulsivity endophenotype in dogs},
  author={Hejjas, K and Vas, Judit and Top{\'a}l, J{\'o}zsef and Sz{\'a}ntai, Eszter and R{\'o}nai, Zsolt and Sz{\'e}kely, Anna and Kubinyi, Enik{\H{o}} and Horv{\'a}th, Zs and Sasvari-Szekely, M and Miklosi, A},
  journal={Animal genetics},
  volume={38},
  number={6},
  pages={629--633},
  year={2007},
  publisher={Wiley Online Library}
}

@article{peremans2003estimates,
  title={Estimates of regional cerebral blood flow and 5-HT2A receptor density in impulsive, aggressive dogs with 99m Tc-ECD and 123 I-5-I-R91150},
  author={Peremans, Kathelijne and Audenaert, Kurt and Coopman, Frank and Blanckaert, Peter and Jacobs, Filip and Otte, Andreas and Verschooten, Francis and van Bree, Henri and van Heeringen, Kees and Mertens, John and others},
  journal={European journal of nuclear medicine and molecular imaging},
  volume={30},
  number={11},
  pages={1538--1546},
  year={2003},
  publisher={Springer}
}

@article{tiihonen2015genetic,
  title={Genetic background of extreme violent behavior},
  author={Tiihonen, Jari and Rautiainen, MR and Ollila, HM and Repo-Tiihonen, E and Virkkunen, M and Palotie, A and Pietil{\"a}inen, O and Kristiansson, K and Joukamaa, M and Lauerma, H and others},
  journal={Molecular psychiatry},
  volume={20},
  number={6},
  pages={786--792},
  year={2015},
  publisher={Nature Publishing Group}
}

@article{patronek1996risk,
  title={Risk factors for relinquishment of dogs to an animal shelter.},
  author={Patronek, Gary J and Glickman, Lawrence T and Beck, Alan M and McCabe, George P and Ecker, Carol},
  journal={Journal of the American Veterinary Medical Association},
  volume={209},
  number={3},
  pages={572--581},
  year={1996}
}

@article{new2000characteristics,
  title={Characteristics of shelter-relinquished animals and their owners compared with animals and their owners in US pet-owning households},
  author={New Jr, John C and Salman, MD and King, Mike and Scarlett, Janet M and Kass, Philip H and Hutchison, Jennifer M},
  journal={Journal of Applied Animal Welfare Science},
  volume={3},
  number={3},
  pages={179--201},
  year={2000},
  publisher={Taylor \& Francis}
}

@article{khoshnegah2011risk,
  title={Risk factors for the development of behavior problems in a population of Iranian domestic dogs: Results of a pilot survey},
  author={Khoshnegah, Javad and Azizzadeh, Mohammad and Gharaie, Afarin Mahmoodi},
  journal={Applied Animal Behaviour Science},
  volume={131},
  number={3-4},
  pages={123--130},
  year={2011},
  publisher={Elsevier}
}

@article{bamberger2006signalment,
  title={Signalment factors, comorbidity, and trends in behavior diagnoses in dogs: 1,644 cases (1991--2001)},
  author={Bamberger, Michelle and Houpt, Katherine A},
  journal={Journal of the American Veterinary Medical Association},
  volume={229},
  number={10},
  pages={1591--1601},
  year={2006},
  publisher={Am Vet Med Assoc}
}

@article{wright2011development,
  title={Development and Validation of a Psychometric Tool for Assessing Impulsivity in the Domestic Dog (Canis familiaris)},
  author={Wright, Hannah F and Mills, Daniel S and Pollux, Petra MJ},
  journal={International Journal of Comparative Psychology},
  volume={24},
  number={2},
  year={2011}
}

@article{paz2016systematic,
  title={A systematic mapping review of usability evaluation methods for software development process},
  author={Paz, Freddy and Pow-Sang, Jos{\'e} Antonio},
  journal={International Journal of Software Engineering and Its Applications},
  volume={10},
  number={1},
  pages={165--178},
  year={2016}
}

@book{hamilton1994time,
  title={Time series analysis},
  author={Hamilton, James Douglas},
  volume={2},
  year={1994},
  publisher={Princeton university press Princeton, NJ}
}

@article{valletta2017applications,
  title={Applications of machine learning in animal behaviour studies},
  author={Valletta, John Joseph and Torney, Colin and Kings, Michael and Thornton, Alex and Madden, Joah},
  journal={Animal Behaviour},
  volume={124},
  pages={203--220},
  year={2017},
  publisher={Elsevier}
}

@book{landsberg2011behavior,
  title={Behavior Problems of the Dog and Cat-E-Book},
  author={Landsberg, Gary and Hunthausen, Wayne and Ackerman, Lowell},
  year={2011},
  publisher={Elsevier Health Sciences}
}

@book{overall2013manual,
  title={Manual of Clinical Behavioral Medicine for Dogs and Cats-E-Book},
  author={Overall, Karen},
  year={2013},
  publisher={Elsevier Health Sciences}
}

@article{puurunen2016non,
  title={A non-targeted metabolite profiling pilot study suggests that tryptophan and lipid metabolisms are linked with ADHD-like behaviours in dogs},
  author={Puurunen, Jenni and Sulkama, Sini and Tiira, Katriina and Araujo, Cesar and Lehtonen, Marko and Hanhineva, Kati and Lohi, Hannes},
  journal={Behavioral and Brain Functions},
  volume={12},
  number={1},
  pages={27},
  year={2016},
  publisher={BioMed Central}
}

@article{konofal2001high,
  title={High levels of nocturnal activity in children with attention-deficit hyperactivity disorder: A video analysis},
  author={Konofal, Eric and Lecendreux, Michel and Bouvard, Manuel P and Mouren-Simeoni, Marie-Christine},
  journal={Psychiatry and Clinical Neurosciences},
  volume={55},
  number={2},
  pages={97--103},
  year={2001},
  publisher={Wiley Online Library}
}

@article{stronach2014examining,
  title={Examining restricted and repetitive behaviors in young children with autism spectrum disorder during two observational contexts},
  author={Stronach, Sheri and Wetherby, Amy M},
  journal={Autism},
  volume={18},
  number={2},
  pages={127--136},
  year={2014},
  publisher={Sage Publications Sage UK: London, England}
}

@inproceedings{csf2,
  title={How do hyperactive dogs interact with robots?},
  author={Bleuer-Elsner, Stephane and Zamansky, Anna and van der Linden, Dirk},
  booktitle = {Proceedings of the the 6th Canine Science Forum},
  
  year={2018}
}

@article{almeida2010indices,
  title={Indices of movement behaviour: conceptual background, effects of scale and location errors},
  author={Almeida, Paulo JAL and Vieira, Marcus V and Kajin, Maja and Forero-Medina, German and Cerqueira, Rui},
  journal={Zoologia (Curitiba)},
  volume={27},
  number={5},
  pages={674--680},
  year={2010},
  publisher={SciELO Brasil}
}

@article{palestrini2010video,
  title={Video analysis of dogs with separation-related behaviors},
  author={Palestrini, Clara and Minero, Michela and Cannas, Simona and Rossi, Emanuela and Frank, Diane},
  journal={Applied Animal Behaviour Science},
  volume={124},
  number={1},
  pages={61--67},
  year={2010},
  publisher={Elsevier}
}


@inproceedings{amir2017k9,
  title={K9-Blyzer-Towards Video-Based Automatic Analysis of Canine Behavior},
  author={Amir, Shir and Zamansky, Anna and van der Linden, Dirk},
  booktitle = {Proceedings of Animal-Computer Interaction 2017},
  year={2017}
}

@article{zamansky2018effects,
  title={Effects of anxiety on canine movement in dog-robot interactions},
  author={Zamansky, A and Bleuer-Elsner, S and Masson, S and Amir, S and Magen, O and van der Linden, D},
  journal={Anim. Behav. Cogn},
  volume={5},
  pages={380--387},
  year={2018}
}

@inproceedings{zamansky2019analysis,
  title={Analysis of dogs’ sleep patterns using convolutional neural networks},
  author={Zamansky, Anna and Sinitca, Aleksandr M and Kaplun, Dmitry I and Plazner, Michael and Schork, Ivana G and Young, Robert J and de Azevedo, Cristiano S},
  booktitle={International Conference on Artificial Neural Networks},
  pages={472--483},
  year={2019},
  organization={Springer}
}

@inproceedings{kaplun2019animal,
  title={Animal health informatics: towards a generic framework for automatic behavior analysis},
  author={Kaplun, Dmitry and Sinitca, Aleksandr and Zamansky, Anna and Bleuer-Elsner, Stephane and Plazner, Michael and Fux, Asaf and van der Linden, Dirk},
  booktitle={Proceedings of the 12th International Conference on Health Informatics (HEALTHINF 2019)},
  year={2019}
}


@article{schaffer1993selecting,
  title={Selecting a classification method by cross-validation},
  author={Schaffer, Cullen},
  journal={Machine Learning},
  volume={13},
  number={1},
  pages={135--143},
  year={1993},
  publisher={Springer}
}



@book{mege2003pathologie,
  title={Pathologie comportementale du chien},
  author={M{\`e}ge, Catherine},
  year={2003},
  publisher={Elsevier Masson}
}

@article{hsu2003development,
  title={Development and validation of a questionnaire for measuring behavior and temperament traits in pet dogs},
  author={Hsu, Yuying and Serpell, James A},
  journal={Journal of the American Veterinary Medical Association},
  volume={223},
  number={9},
  pages={1293--1300},
  year={2003},
  publisher={Am Vet Med Assoc}
}


@article{overall2014ethogram,
  title={The ethogram project},
  author={Overall, Karen L},
  journal={Journal of Veterinary Behavior: Clinical Applications and Research},
  volume={9},
  number={1},
  pages={1--5},
  year={2014},
  publisher={Elsevier}
}


@article{kaewtrakulpong2002improved,
  title={An improved adaptive background mixture model for real-time tracking with shadow detection},
  author={KaewTraKulPong, Pakorn and Bowden, Richard},
  journal={Video-based surveillance systems},
  volume={1},
  pages={135--144},
  year={2002},
  publisher={Springer}
}

@article{suzuki1985topological,
  title={Topological structural analysis of digitized binary images by border following},
  author={Suzuki, Satoshi and others},
  journal={Computer vision, graphics, and image processing},
  volume={30},
  number={1},
  pages={32--46},
  year={1985},
  publisher={Elsevier}
}

@article{bishop2001introduction,
  title={An introduction to the kalman filter},
  author={Bishop, Gary and Welch, Greg},
  journal={Proc of SIGGRAPH, Course},
  volume={8},
  number={27599-23175},
  pages={41},
  year={2001}
}

@article{burghardt2006analysing,
  title={Analysing animal behaviour in wildlife videos using face detection and tracking},
  author={Burghardt, Tilo and {\'C}ali{\'c}, J},
  journal={IEE Proceedings-Vision, Image and Signal Processing},
  volume={153},
  number={3},
  pages={305--312},
  year={2006},
  publisher={IET}
}

@article{ahrendt2011development,
  title={Development of a real-time computer vision system for tracking loose-housed pigs},
  author={Ahrendt, Peter and Gregersen, Torben and Karstoft, Henrik},
  journal={Computers and Electronics in Agriculture},
  volume={76},
  number={2},
  pages={169--174},
  year={2011},
  publisher={Elsevier}
}


@article{tillett1997using,
  title={Using model-based image processing to track animal movements},
  author={Tillett, RD and Onyango, CM and Marchant, JA},
  journal={Computers and electronics in agriculture},
  volume={17},
  number={2},
  pages={249--261},
  year={1997},
  publisher={Elsevier}
}

@article{sergeant1998computer,
  title={Computer visual tracking of poultry},
  author={Sergeant, D and Boyle, R and Forbes, M},
  journal={Computers and Electronics in Agriculture},
  volume={21},
  number={1},
  pages={1--18},
  year={1998},
  publisher={Elsevier}
}

@article{spink2001ethovision,
  title={The EthoVision video tracking system—a tool for behavioral phenotyping of transgenic mice},
  author={Spink, AJ and Tegelenbosch, RAJ and Buma, MOS and Noldus, LPJJ},
  journal={Physiology \& behavior},
  volume={73},
  number={5},
  pages={731--744},
  year={2001},
  publisher={Elsevier}
}

@article{van2001validation,
  title={Validation of a new system for the automatic registration of behaviour in mice and rats},
  author={Van de Weerd, HA and Bulthuis, RJA and Bergman, AF and Schlingmann, F and Tolboom, J and Van Loo, PLP and Remie, R and Baumans, V and Van Zutphen, LFM},
  journal={Behavioural processes},
  volume={53},
  number={1},
  pages={11--20},
  year={2001},
  publisher={Elsevier}
}

@article{gerencser2013identification,
  title={Identification of behaviour in freely moving dogs (Canis familiaris) using inertial sensors},
  author={Gerencs{\'e}r, Linda and V{\'a}s{\'a}rhelyi, G{\'a}bor and Nagy, M{\'a}t{\'e} and Vicsek, Tamas and Mikl{\'o}si, Adam},
  journal={PloS one},
  volume={8},
  number={10},
  pages={e77814},
  year={2013},
  publisher={Public Library of Science}
}





@inproceedings{brugarolas2013behavior,
  title={Behavior recognition based on machine learning algorithms for a wireless canine machine interface},
  author={Brugarolas, Rita and Loftin, Robert T and Yang, Pu and Roberts, David L and Sherman, Barbara and Bozkurt, Alper},
  booktitle={Body Sensor Networks (BSN), 2013 IEEE International Conference on},
  pages={1--5},
  year={2013},
  organization={IEEE}
}

@article{straw2010multi,
  title={Multi-camera real-time three-dimensional tracking of multiple flying animals},
  author={Straw, Andrew D and Branson, Kristin and Neumann, Titus R and Dickinson, Michael H},
  journal={Journal of The Royal Society Interface},
  pages={rsif20100230},
  year={2010},
  publisher={The Royal Society}
}

@inproceedings{zamansky2016dog,
  title={Dog-drone interactions: towards an ACI perspective},
  author={Zamansky, Anna},
  booktitle={Proceedings of the Third International Conference on Animal-Computer Interaction},
  pages={14},
  year={2016},
  organization={ACM}
}


@article{gergely2013you,
  title={What are you or who are you? The emergence of social interaction between dog and an unidentified moving object (UMO)},
  author={Gergely, Anna and Petr{\'o}, Eszter and Top{\'a}l, J{\'o}zsef and Mikl{\'o}si, {\'A}d{\'a}m},
  journal={PloS one},
  volume={8},
  number={8},
  pages={e72727},
  year={2013},
  publisher={Public Library of Science}
}

@inproceedings{alcaidinho2015leveraging,
  title={Leveraging mobile technology to increase the permanent adoption of shelter dogs},
  author={Alcaidinho, Joelle and Valentin, Giancarlo and Tai, Stephanie and Nguyen, Brian and Sanders, Krista and Jackson, Melody and Gilbert, Eric and Starner, Thad},
  booktitle={Proceedings of the 17th International Conference on Human-Computer Interaction with Mobile Devices and Services},
  pages={463--469},
  year={2015},
  organization={ACM}
}

@article{buddy,
  title={Buddy's Wearable Is Not Your Buddy: Privacy Implications of Pet Wearables},
  author={van der Linden, Dirk and Zamansky, Anna and Hadar, Irit and Craggs, Barnaby and Rashid, Awais},
  journal={IEEE Security \& Privacy},
  volume={17},
  number={3},
  pages={28--39},
  year={2019},
  publisher={IEEE}
}

@article{raisers,
  title={Activity trackers for raising guide dogs: Challenges and opportunities},
  author={Zamansky, Anna and van der Linden, Dirk},
  journal={IEEE Technology and Society Magazine},
  volume={37},
  number={4},
  pages={62--69},
  year={2018},
  publisher={IEEE}
}

@article{fitbark,
  title={Log my dog: perceived impact of dog activity tracking},
  author={Zamansky, Anna and van der Linden, Dirk and Hadar, Irit and Bleuer-Elsner, Stephane},
  journal={Computer},
  volume={52},
  number={9},
  pages={35--43},
  year={2019},
  publisher={IEEE}
}



@inproceedings{alcaidinho2014assessment,
  title={Assessment of working dog suitability from quantimetric data},
  author={Alcaidinho, Joelle and Valentin, Giancarlo and Yoder, Nate and Tai, Stephanie and Mundell, Paul and Jackson, Melody},
  year={2014},
  booktitle={NordiCHI'14, Oct 26–Oct 30, 2014, Helsinki, Finland.},
  organization={Georgia Institute of Technology}
}

@article{dri,
title = "Effects of anxiety on canine movement in dog-robot interactions",
author={Zamansky, Anna and Bleuer-Elsner, Stephane and Masson, Sylvia and Amir, Shir and Magen, Ofer and van der Linden, Dirk},
journal = {Animal Behavior and Cognition},
volume={5(4)},
pages={380-387},
year={2018}
}

@article{abdai2015investigation,
  title={An investigation on social representations: inanimate agent can mislead dogs (Canis familiaris) in a food choice task},
  author={Abdai, Judit and Gergely, Anna and Petr{\'o}, Eszter and Top{\'a}l, J{\'o}zsef and Mikl{\'o}si, {\'A}d{\'a}m},
  journal={PloS one},
  volume={10},
  number={8},
  pages={e0134575},
  year={2015},
  publisher={Public Library of Science}
}

@article{gergely2015dogs,
  title={Dogs rapidly develop socially competent behaviour while interacting with a contingently responding self-propelled object},
  author={Gergely, Anna and Abdai, Judit and Petr{\'o}, Eszter and Kosztol{\'a}nyi, Andr{\'a}s and Top{\'a}l, J{\'o}zsef and Mikl{\'o}si, {\'A}d{\'a}m},
  journal={Animal Behaviour},
  volume={108},
  pages={137--144},
  year={2015},
  publisher={Elsevier}
}

@inproceedings{annachi,
  title={A report on the First International Workshop on Research Methods in Animal-Computer Interaction},
  author={Zamansky, Anna and Roshier, Amanda and Mancini, Clara and North, Steve and Hall, Carol and Collins, Emily and Katherine Grillaert and Ann Morrison},
  booktitle={CHI'17 Extended Abstracts},
  year={2017},
  organization={ACM}
}

@article{noldus2002computerised,
  title={Computerised video tracking, movement analysis and behaviour recognition in insects},
  author={Noldus, Lucas PJJ and Spink, Andrew J and Tegelenbosch, Ruud AJ},
  journal={Computers and Electronics in agriculture},
  volume={35},
  number={2},
  pages={201--227},
  year={2002},
  publisher={Elsevier}
}

@article{perry1955machine,
  title={Machine literature searching x. machine language; factors underlying its design and development},
  author={Perry, James W and Kent, Allen and Berry, Madeline M},
  journal={Journal of the Association for Information Science and Technology},
  volume={6},
  number={4},
  pages={242--254},
  year={1955},
  publisher={Wiley Online Library}
}






@book{pageat1998pathologie,
  title={Pathologie du comportement du chien},
  author={Pageat, Patrick},
  year={1998},
  publisher={{\'E}d. du Point v{\'e}t{\'e}rinaire}
}


@article{talbot1991veterinary,
  title={Veterinary medical informatics},
  author={Talbot, RB},
  journal={Journal of the American Veterinary Medical Association (USA)},
  year={1991}
}


@article{lindell1997diagnosis,
  title={Diagnosis and treatment of destructive behavior in dogs},
  author={Lindell, Ellen M},
  journal={Veterinary Clinics: Small Animal Practice},
  volume={27},
  number={3},
  pages={533--547},
  year={1997},
  publisher={Elsevier}
}


@article{roshier2013canine,
  title={Canine behaviour problems: discussions between veterinarians and dog owners during annual booster consultations},
  author={Roshier, Amanda L and McBride, Elisabeth Anne},
  journal={The Veterinary record},
  volume={172},
  number={9},
  pages={235},
  year={2013},
  publisher={BMJ Publishing Group}
}


@inproceedings{alpi2009exploring,
  title={Exploring the state of veterinary informatics},
  author={Alpi, Kristine M},
  booktitle={Positioning the profession: the Tenth International Congress on Medical Librarianship},
  pages={1--15},
  year={2009}
}

@article{sujatha2018vetinformatics,
  title={Vetinformatics: A New Paradigm for Quality Veterinary Services},
  author={Sujatha, PL and Kumarasamy, P and Preetha, SP and Balachandran, P},
  journal={Research \& Reviews: Journal of Veterinary Science and Technology},
  volume={5},
  number={2},
  pages={16--19},
  year={2018}
}

@article{puurunen2016non,
  title={A non-targeted metabolite profiling pilot study suggests that tryptophan and lipid metabolisms are linked with ADHD-like behaviours in dogs},
  author={Puurunen, Jenni and Sulkama, Sini and Tiira, Katriina and Araujo, Cesar and Lehtonen, Marko and Hanhineva, Kati and Lohi, Hannes},
  journal={Behavioral and brain functions},
  volume={12},
  number={1},
  pages={27},
  year={2016},
  publisher={BioMed Central}
}

@book{overall1997clinical,
  title={Clinical behavioral medicine for small animals.},
  author={Overall, Karen L and others},
  year={1997},
  publisher={Mosby-Year Book, Inc.}
}

@article{sherman2008training,
  title={Training veterinary students in animal behavior to preserve the human--animal bond},
  author={Sherman, Barbara L and Serpell, James A},
  journal={Journal of veterinary medical education},
  volume={35},
  number={4},
  pages={496--502},
  year={2008},
  publisher={Association of American Veterinary Medical Colleges}
}

@article{mariti2012perception,
  title={Perception of dogs’ stress by their owners},
  author={Mariti, Chiara and Gazzano, Angelo and Moore, Jane Lansdown and Baragli, Paolo and Chelli, Laura and Sighieri, Claudio},
  journal={Journal of Veterinary Behavior: Clinical Applications and Research},
  volume={7},
  number={4},
  pages={213--219},
  year={2012},
  publisher={Elsevier}
}

@book{overall2013manual,
  title={Manual of Clinical Behavioral Medicine for Dogs and Cats-E-Book},
  author={Overall, Karen},
  year={2013},
  publisher={Elsevier Health Sciences}
}

@book{landsberg1997handbook,
  title={Handbook of behaviour problems of the dog and cat.},
  author={Landsberg, Gary M and Hunthausen, Wayne and others},
  year={1997},
  publisher={Butterworth-Heinemann}
}

@article{luescher1993hyperkinesis,
  title={Hyperkinesis in dogs: six case reports},
  author={Luescher, U Andreas},
  journal={The Canadian Veterinary Journal},
  volume={34},
  number={6},
  pages={368},
  year={1993},
  publisher={Canadian Veterinary Medical Association}
}

@article{dinwoodie2019demographics,
  title={Demographics and comorbidity of behavior problems in dogs},
  author={Dinwoodie, Ian R and Dwyer, Barbara and Zottola, Vivian and Gleason, Donna and Dodman, Nicholas H},
  journal={Journal of Veterinary Behavior},
  volume={32},
  pages={62--71},
  year={2019},
  publisher={Elsevier}
}

@article{vas2007measuring,
  title={Measuring attention deficit and activity in dogs: a new application and validation of a human ADHD questionnaire},
  author={Vas, Judit and Top{\'a}l, J{\'o}zsef and P{\'e}ch, Eva and Mikl{\'o}si, Ad{\'a}m},
  journal={Applied Animal Behaviour Science},
  volume={103},
  number={1-2},
  pages={105--117},
  year={2007},
  publisher={Elsevier}
}

@article{shivley2016survey,
  title={Survey of animal welfare, animal behavior, and animal ethics courses in the curricula of AVMA Council on Education-accredited veterinary colleges and schools},
  author={Shivley, Chelsey B and Garry, Franklyn B and Kogan, Lori R and Grandin, Temple},
  journal={Journal of the American Veterinary Medical Association},
  volume={248},
  number={10},
  pages={1165--1170},
  year={2016},
  publisher={Am Vet Med Assoc}
}

@article{lit2010owner,
  title={Owner reports of attention, activity, and impulsivity in dogs: a replication study},
  author={Lit, Lisa and Schweitzer, Julie B and Iosif, Ana-Maria and Oberbauer, Anita M},
  journal={Behavioral and Brain Functions},
  volume={6},
  number={1},
  pages={1},
  year={2010},
  publisher={BioMed Central}
}

@article{hoppe2017correlates,
  title={Correlates of attention deficit hyperactivity disorder (ADHD)-like behavior in domestic dogs: First results from a questionnaire-based study},
  author={Hoppe, N and Bininda-Emonds, ORP and Ganslo{\ss}er, U},
  journal={Vet Med Open J},
  volume={2},
  number={3},
  pages={95--131},
  year={2017}
}

@article{puurunen2016non,
  title={A non-targeted metabolite profiling pilot study suggests that tryptophan and lipid metabolisms are linked with ADHD-like behaviours in dogs},
  author={Puurunen, Jenni and Sulkama, Sini and Tiira, Katriina and Araujo, Cesar and Lehtonen, Marko and Hanhineva, Kati and Lohi, Hannes},
  journal={Behavioral and brain functions},
  volume={12},
  number={1},
  pages={27},
  year={2016},
  publisher={BioMed Central}
}

@article{scarlett2002role,
  title={The role of veterinary practitioners in reducing dog and cat relinquishments and euthanasias},
  author={Scarlett, Janet M and Salman, MD and New, John G and Kass, Philip H},
  journal={Journal of the American Veterinary Medical Association},
  volume={220},
  number={3},
  pages={306--311},
  year={2002},
  publisher={Am Vet Med Assoc}
}

@article{winslow2018functional,
  title={Functional analysis and treatment of problem behavior in 3 animal shelter dogs},
  author={Winslow, Tatum and Payne, Steven W and Massoudi, Kacie A},
  journal={Journal of Veterinary Behavior},
  volume={26},
  pages={27--37},
  year={2018},
  publisher={Elsevier}
}

@article{santamaria2011uses,
  title={Uses of informatics to solve real world problems in veterinary medicine},
  author={Santamaria, Suzanne L and Zimmerman, Kurt L},
  journal={Journal of veterinary medical education},
  volume={38},
  number={2},
  pages={103--109},
  year={2011},
  publisher={The Association of American Veterinary Medical Colleges}
}

@article{majikes2017balancing,
  title={Balancing noise sensitivity, response latency, and posture accuracy for a computer-assisted canine posture training system},
  author={Majikes, John and Brugarolas, Rita and Winters, Michael and Yuschak, Sherrie and Mealin, Sean and Walker, Katherine and Yang, Pu and Sherman, Barbara and Bozkurt, Alper and Roberts, David L},
  journal={International Journal of Human-Computer Studies},
  volume={98},
  pages={179--195},
  year={2017},
  publisher={Elsevier}
}



@inproceedings{ladha2013dog,
  title={Dog's life: wearable activity recognition for dogs},
  author={Ladha, Cassim and Hammerla, Nils and Hughes, Emma and Olivier, Patrick and Ploetz, Thomas},
  booktitle={Proceedings of the 2013 ACM international joint conference on Pervasive and ubiquitous computing},
  pages={415--418},
  year={2013},
  organization={ACM}
}

@article{palmer2017computer,
  title={Computer Vision Based Analysis of Animal Behavior},
  author={Palm{\'e}r, Tobias},
  year={2017},
  publisher={Faculty of Engineering, Centre for Mathematical Sciences, Mathematical Statistics, Lund University}
}

@article{griffies2018wearable,
  title={Wearable sensor shown to specifically quantify pruritic behaviors in dogs},
  author={Griffies, Joel D and Zutty, Jason and Sarzen, Marcel and Soorholtz, Stuart},
  journal={BMC veterinary research},
  volume={14},
  number={1},
  pages={124},
  year={2018},
  publisher={BioMed Central}
}

@article{mancini2011animal,
  title={Animal-computer interaction: a manifesto},
  author={Mancini, Clara},
  journal={interactions},
  volume={18},
  number={4},
  pages={69--73},
  year={2011},
  publisher={ACM}
}

@article{hirskyj2018seven,
  title={Seven Years after the Manifesto: Literature Review and Research Directions for Technologies in Animal Computer Interaction},
  author={Hirskyj-Douglas, Ilyena and Pons, Patricia and Read, Janet and Jaen, Javier},
  journal={Multimodal Technologies and Interaction},
  volume={2},
  number={2},
  pages={30},
  year={2018},
  publisher={Multidisciplinary Digital Publishing Institute}
}

@article{barnard2016quick,
  title={Quick, accurate, smart: 3D computer vision technology helps assessing confined animals’ behaviour},
  author={Barnard, Shanis and Calderara, Simone and Pistocchi, Simone and Cucchiara, Rita and Podaliri-Vulpiani, Michele and Messori, Stefano and Ferri, Nicola},
  journal={PloS one},
  volume={11},
  number={7},
  pages={e0158748},
  year={2016},
  publisher={Public Library of Science}
}

@inproceedings{mealin2016semi,
  title={Semi-supervised classification of static canine postures using the Microsoft Kinect},
  author={Mealin, Sean and Dom{\'\i}nguez, Ignacio X and Roberts, David L},
  booktitle={Proceedings of the Third International Conference on Animal-Computer Interaction},
  pages={16},
  year={2016},
  organization={ACM}
}



@article{pons2017assessing,
  title={Assessing machine learning classifiers for the detection of animals’ behavior using depth-based tracking},
  author={Pons, Patricia and Jaen, Javier and Catala, Alejandro},
  journal={Expert Systems with Applications},
  volume={86},
  pages={235--246},
  year={2017},
  publisher={Elsevier}
}

@article{harvey2016test,
  title={Test-retest reliability and predictive validity of a juvenile guide dog behavior test},
  author={Harvey, Naomi D and Craigon, Peter J and Sommerville, Rebecca and McMillan, Caroline and Green, Martin and England, Gary CW and Asher, Lucy},
  journal={Journal of Veterinary Behavior: Clinical Applications and Research},
  volume={11},
  pages={65--76},
  year={2016},
  publisher={Elsevier}
}

@article{cannas2014video,
  title={Video analysis of dogs suffering from anxiety when left home alone and treated with clomipramine},
  author={Cannas, Simona and Frank, Diane and Minero, Michela and Aspesi, Alessandro and Benedetti, Riccardo and Palestrini, Clara},
  journal={Journal of Veterinary Behavior: Clinical Applications and Research},
  volume={9},
  number={2},
  pages={50--57},
  year={2014},
  publisher={Elsevier}
}

@article{mariti2015assessment,
  title={The assessment of dog welfare in the waiting room of a veterinary clinic},
  author={Mariti, C and Raspanti, E and Zilocchi, M and Carlone, B and Gazzano, A},
  journal={Animal Welfare},
  volume={24},
  number={3},
  pages={299--305},
  year={2015},
  publisher={Universities Federation for Animal Welfare}
}

@article{stromann2020dimensionality,
  title={Dimensionality Reduction and Feature Selection for Object-Based Land Cover Classification based on Sentinel-1 and Sentinel-2 Time Series Using Google Earth Engine},
  author={Stromann, Oliver and Nascetti, Andrea and Yousif, Osama and Ban, Yifang},
  journal={Remote Sensing},
  volume={12},
  number={1},
  pages={76},
  year={2020},
  publisher={Multidisciplinary Digital Publishing Institute}
}

@article{fang2018falls,
  title={Falls from heights: A computer vision-based approach for safety harness detection},
  author={Fang, Weili and Ding, Lieyun and Luo, Hanbin and Love, Peter ED},
  journal={Automation in Construction},
  volume={91},
  pages={53--61},
  year={2018},
  publisher={Elsevier}
}

@article{golparvar2013vision,
  title={Vision-based action recognition of earthmoving equipment using spatio-temporal features and support vector machine classifiers},
  author={Golparvar-Fard, Mani and Heydarian, Arsalan and Niebles, Juan Carlos},
  journal={Advanced Engineering Informatics},
  volume={27},
  number={4},
  pages={652--663},
  year={2013},
  publisher={Elsevier}
}

@article{bugler2017fusion,
  title={Fusion of photogrammetry and video analysis for productivity assessment of earthwork processes},
  author={B{\"u}gler, Maximilian and Borrmann, Andr{\'e} and Ogunmakin, Gbolabo and Vela, Patricio A and Teizer, Jochen},
  journal={Computer-Aided Civil and Infrastructure Engineering},
  volume={32},
  number={2},
  pages={107--123},
  year={2017},
  publisher={Wiley Online Library}
}

@article{yecsilkanat2020spatio,
  title={Spatio-temporal estimation of the daily cases of COVID-19 in worldwide using random forest machine learning algorithm},
  author={Ye{\c{s}}ilkanat, Cafer Mert},
  journal={Chaos, Solitons \& Fractals},
  volume={140},
  pages={110210},
  year={2020},
  publisher={Elsevier}
}

@inproceedings{diba2018spatio,
  title={Spatio-temporal channel correlation networks for action classification},
  author={Diba, Ali and Fayyaz, Mohsen and Sharma, Vivek and Mahdi Arzani, M and Yousefzadeh, Rahman and Gall, Juergen and Van Gool, Luc},
  booktitle={Proceedings of the European Conference on Computer Vision (ECCV)},
  pages={284--299},
  year={2018}
}

@article{pradhan2015automated,
  title={Automated classification of neurological disorders of gait using spatio-temporal gait parameters},
  author={Pradhan, Cauchy and Wuehr, Max and Akrami, Farhoud and Neuhaeusser, Maximilian and Huth, Sabrina and Brandt, Thomas and Jahn, Klaus and Schniepp, Roman},
  journal={Journal of Electromyography and Kinesiology},
  volume={25},
  number={2},
  pages={413--422},
  year={2015},
  publisher={Elsevier}
}

@inproceedings{phyu2016performance,
  title={Performance comparison of feature selection methods},
  author={Phyu, Thu Zar and Oo, Nyein Nyein},
  booktitle={MATEC Web of Conferences},
  volume={42},
  pages={06002},
  year={2016},
  organization={EDP Sciences}
}

@article{pavlyuk2019feature,
  title={Feature selection and extraction in spatiotemporal traffic forecasting: a systematic literature review},
  author={Pavlyuk, Dmitry},
  journal={European Transport Research Review},
  volume={11},
  number={1},
  pages={6},
  year={2019},
  publisher={Springer}
}

@article{labatut2018continuous,
  title={Continuous average Straightness in spatial graphs},
  author={Labatut, Vincent},
  journal={Journal of Complex Networks},
  volume={6},
  number={2},
  pages={269--296},
  year={2018},
  publisher={Oxford University Press}
}

@article{benhamou2004reliably,
  title={How to reliably estimate the tortuosity of an animal's path:: straightness, sinuosity, or fractal dimension?},
  author={Benhamou, Simon},
  journal={Journal of theoretical biology},
  volume={229},
  number={2},
  pages={209--220},
  year={2004},
  publisher={Elsevier}
}

@article{nams1996vfractal,
  title={The VFractal: a new estimator for fractal dimension of animal movement paths},
  author={Nams, Vilis O},
  journal={Landscape ecology},
  volume={11},
  number={5},
  pages={289--297},
  year={1996},
  publisher={Springer}
}

@article{naghibi2016gis,
  title={GIS-based groundwater potential mapping using boosted regression tree, classification and regression tree, and random forest machine learning models in Iran},
  author={Naghibi, Seyed Amir and Pourghasemi, Hamid Reza and Dixon, Barnali},
  journal={Environmental monitoring and assessment},
  volume={188},
  number={1},
  pages={44},
  year={2016},
  publisher={Springer}
}

@article{powers2020evaluation,
  title={Evaluation: from precision, recall and F-measure to ROC, informedness, markedness and correlation},
  author={Powers, David MW},
  journal={arXiv preprint arXiv:2010.16061},
  year={2020}
}

@inproceedings{wong2007extracting,
  title={Extracting spatiotemporal interest points using global information},
  author={Wong, Shu-Fai and Cipolla, Roberto},
  booktitle={2007 IEEE 11th International Conference on Computer Vision},
  pages={1--8},
  year={2007},
  organization={IEEE}
}

@article{kohavi1997wrappers,
  title={Wrappers for feature subset selection},
  author={Kohavi, Ron and John, George H and others},
  journal={Artificial intelligence},
  volume={97},
  number={1-2},
  pages={273--324},
  year={1997},
  publisher={Elsevier Science}
}

@inproceedings{jovic2015review,
  title={A review of feature selection methods with applications},
  author={Jovi{\'c}, Alan and Brki{\'c}, Karla and Bogunovi{\'c}, Nikola},
  booktitle={2015 38th international convention on information and communication technology, electronics and microelectronics (MIPRO)},
  pages={1200--1205},
  year={2015},
  organization={Ieee}
}

@article{breitenbach2003probabilistic,
  title={Probabilistic random forests: Predicting data point specific misclassification probabilities},
  author={Breitenbach, Markus and Nielsen, Rodney and Grudic, Gregory Z},
  journal={Univ. of Colorado at Boulder, Tech. Rep. CU-CS-954-03},
  year={2003},
  publisher={Citeseer}
}

@unknown{Morozov2021,
author = {Morozov, Anna and Parr, Lisa and Gothard, Katalin and Paz, Rony and Pryluk, Raviv},
year = {2021},
month = {02},
pages = {},
title = {Automatic recognition of macaque facial expressions for detection of affective states},
doi = {10.1101/2021.02.24.432760}
}

@INPROCEEDINGS{6132781,  author={M. {Feidakis} and T. {Daradoumis} and S. {Caballe}},  booktitle={2011 Third International Conference on Intelligent Networking and Collaborative Systems},   title={Endowing e-Learning Systems with Emotion Awareness},   year={2011},  volume={},  number={},  pages={68-75},  doi={10.1109/INCoS.2011.83}}


@article{Darwin1872,
  title={The Expression of Emotions in Man and Animals},
  author={Darwin C.},
  journal={The University of Chicago Press},
  year={1872/1965},
  publisher={University of Chicago}
}

@article{https://doi.org/10.1111/j.1464-0597.1992.tb00712.x,
author = {Pekrun, Reinhard},
title = {The Impact of Emotions on Learning and Achievement: Towards a Theory of Cognitive/Motivational Mediators},
journal = {Applied Psychology},
volume = {41},
number = {4},
pages = {359-376},
doi = {https://doi.org/10.1111/j.1464-0597.1992.tb00712.x},
url = {https://iaap-journals.onlinelibrary.wiley.com/doi/abs/10.1111/j.1464-0597.1992.tb00712.x},
eprint = {https://iaap-journals.onlinelibrary.wiley.com/doi/pdf/10.1111/j.1464-0597.1992.tb00712.x},
year = {1992}
}

@article{Pekrun2011,
author = {Pekrun, Reinhard and Goetz, Thomas and Frenzel, Anne and Barchfeld, Petra and Perry, Raymond},
year = {2011},
month = {01},
pages = {36-48},
title = {Measuring emotions in students’ learning and performance: The Achievement Emotions Questionnaire (AEQ)},
volume = {36},
journal = {Contemporary Educational Psychology},
doi = {10.1016/j.cedpsych.2010.10.002}
}


@article{Damasio1996,
author = {Damasio, Antonio R.},
year = {1996},
title = {Descartes' Error: Emotion, Reason and the Human Brain},
journal = {New York: Papermag},
}

@inproceedings{Ekman1978FacialAC,
  title={Facial action coding system: a technique for the measurement of facial movement},
  author={P. Ekman and W. Friesen},
  year={1978}
}

@article{bremhorst2019differences,
  title={Differences in facial expressions during positive anticipation and frustration in dogs awaiting a reward},
  author={Bremhorst, Annika and Sutter, Nicole A and W{\"u}rbel, Hanno and Mills, Daniel S and Riemer, Stefanie},
  journal={Scientific reports},
  volume={9},
  number={1},
  pages={1--13},
  year={2019},
  publisher={Nature Publishing Group}
}

@unpublished{marcelo,
  title={Automated Recognition of Pain in Cats. Submitted.},
  author={Feighelstein, Marcelo and Shimshoni, Ilan and Finka, Lauren and Stelio P. Luna and Anna Zamansky},
    publisher={Submitted.}
}

@inproceedings{franzoni2019preliminary,
  title={A Preliminary work on dog emotion recognition},
  author={Franzoni, Valentina and Milani, Alfredo and Biondi, Giulio and Micheli, Francesco},
  booktitle={IEEE/WIC/ACM International Conference on Web Intelligence-Companion Volume},
  pages={91--96},
  year={2019}
}



@article{descovich2017facial,
  title={Facial expression: An under-utilised tool for the assessment of welfare in mammals},
  author={Descovich, Kris A and Wathan, Jennifer and Leach, Matthew C and Buchanan-Smith, Hannah M and Flecknell, Paul and Framingham, D and Vick, Sarah-Jane},
  journal={Altex},
  year={2017},
  publisher={Newcastle University}
}

@article{diogo2008fish,
  title={From fish to modern humans--comparative anatomy, homologies and evolution of the head and neck musculature},
  author={Diogo, Rui and Abdala, Virginia and Lonergan, N and Wood, BA},
  journal={Journal of Anatomy},
  volume={213},
  number={4},
  pages={391--424},
  year={2008},
  publisher={Wiley Online Library}
}

@article{russell2003facial,
  title={Facial and vocal expressions of emotion},
  author={Russell, James A and Bachorowski, Jo-Anne and Fern{\'a}ndez-Dols, Jos{\'e}-Miguel},
  journal={Annual review of psychology},
  volume={54},
  number={1},
  pages={329--349},
  year={2003},
  publisher={Annual Reviews 4139 El Camino Way, PO Box 10139, Palo Alto, CA 94303-0139, USA}
}

@article{ekman1997universal,
  title={Universal facial expressions of emotion},
  author={Ekman, Paul and Keltner, Dacher},
  journal={Segerstrale U, P. Molnar P, eds. Nonverbal communication: Where nature meets culture},
  volume={27},
  pages={46},
  year={1997}
}

@article{ekman1976measuring,
  title={Measuring facial movement},
  author={Ekman, Paul and Friesen, Wallace V},
  journal={Environmental psychology and nonverbal behavior},
  volume={1},
  number={1},
  pages={56--75},
  year={1976},
  publisher={Springer}
}


@article{Plutchik2001,
author = {Plutchik, Robert},
year = {2001},
volume={89},
number={4},
pages = {344},
title = {The Nature of Emotions},
journal = {American Scientist},
publisher = {Gale Academic OneFile}
}

@article{tuttle2018deep,
  title={A deep neural network to assess spontaneous pain from mouse facial expressions},
  author={Tuttle, Alexander H and Molinaro, Mark J and Jethwa, Jasmine F and Sotocinal, Susana G and Prieto, Juan C and Styner, Martin A and Mogil, Jeffrey S and Zylka, Mark J},
  journal={Molecular pain},
  volume={14},
  pages={1744806918763658},
  year={2018},
  publisher={SAGE Publications Sage CA: Los Angeles, CA}
}

@inproceedings{lu2017estimating,
  title={Estimating sheep pain level using facial action unit detection},
  author={Lu, Yiting and Mahmoud, Marwa and Robinson, Peter},
  booktitle={2017 12th IEEE International Conference on Automatic Face \& Gesture Recognition (FG 2017)},
  pages={394--399},
  year={2017},
  organization={IEEE}
}

@article{lencioni2021pain,
  title={Pain assessment in horses using automatic facial expression recognition through deep learning-based modeling},
  author={Lencioni, Gabriel Carreira and de Sousa, Rafael Vieira and de Souza Sardinha, Edson Jos{\'e} and Corr{\^e}a, Rodrigo Romero and Zanella, Adroaldo Jos{\'e}},
  journal={PloS one},
  volume={16},
  number={10},
  pages={e0258672},
  year={2021},
  publisher={Public Library of Science San Francisco, CA USA}
}

@incollection{mahmoud2018estimation,
  title={Estimation of pain in sheep using computer vision},
  author={Mahmoud, Marwa and Lu, Yiting and Hou, Xijie and McLennan, Krista and Robinson, Peter},
  booktitle={Handbook of Pain and Palliative Care},
  pages={145--157},
  year={2018},
  publisher={Springer}
}

@article{sotocina2011rat,
  title={The Rat Grimace Scale: a partially automated method for quantifying pain in the laboratory rat via facial expressions},
  author={Sotocina, Susana G and Sorge, Robert E and Zaloum, Austin and Tuttle, Alexander H and Martin, Loren J and Wieskopf, Jeffrey S and Mapplebeck, Josiane CS and Wei, Peng and Zhan, Shu and Zhang, Shuren and others},
  journal={Molecular pain},
  volume={7},
  pages={1744--8069},
  year={2011},
  publisher={Sage Publications Sage CA: Los Angeles, CA}
}



@article{prkachin2009assessing,
  title={Assessing pain by facial expression: facial expression as nexus},
  author={Prkachin, Kenneth M},
  journal={Pain Research and Management},
  volume={14},
  number={1},
  pages={53--58},
  year={2009},
  publisher={Hindawi}
}

@book{Parrott2001,
  title={Emotions in social psychology: Essential readings},
  author={Parrott, W. G.},
  year={2001},
  publisher={Psychology Press}
}

@book{Ortony1988,
author = {Ortony, Andrew and Clore, Gerald and Collins, Allan},
year = {1988},
month = {01},
pages = {},
title = {The Cognitive Structure of Emotion},
volume = {18},
journal = {Contemporary Sociology},
doi = {10.2307/2074241}
}

@article{Kort2001,
author = {Kort, Barry and Reilly, Rob},
year = {2001},
month = {12},
pages = {},
title = {Analytical Models of Emotions, Learning and Relationships: Towards an Affect-sensitive Cognitive Machine}
}

@article{Rolls1999,
author = {Phillips, Anthony},
year = {1999},
month = {07},
pages = {281-282},
title = {The Brain and Emotion by Edmund T. Rolls},
volume = {3},
journal = {Trends in Cognitive Sciences - TRENDS COGN SCI},
doi = {10.1016/S1364-6613(99)01317-0}
}

@article{Barbalet2000,
author = {Poder, Poul},
year = {2000},
month = {01},
pages = {281-284},
title = {J. M. Barbalet: Emotion, Social Theory and Social Structure - A Macrosociological Approach},
volume = {43},
journal = {Acta Sociologica - ACTA SOCIOL},
doi = {10.1177/000169930004300311}
}

@article{doi:10.1086/394219,
author = {Blonder, Lee X.},
title = {The Emotional Brain: The Mysterious Underpinnings of Emotional Life. Joseph LeDoux },
journal = {The Quarterly Review of Biology},
volume = {74},
number = {4},
pages = {505-505},
year = {1999},
doi = {10.1086/394219},

URL = { 
        https://doi.org/10.1086/394219
    
},
eprint = { 
        https://doi.org/10.1086/394219
    
}

}

@article {4271,
	title = {Beyond valence: Toward a model of emotion-specific influences on judgment and choice},
	journal = {Cognition and Emotion},
	volume = {14},
	year = {2000},
	note = {Reprinted in: Manstead, A.S.R. (Ed.). (2008). Psychology of Emotions (150-168). London: SAGE Publications.
},
	pages = {473-493},
	author = {Lerner, J.S. and Keltner, D.}
}

@article{Wyczesany2015,
author = {Wyczesany M, Ligeza TS.},
title = {Towards a constructionist approach to emotions: verification of the three-dimensional model of affect with EEG-independent component analysis },
journal = {Exp Brain Res.},
volume = {233},
number = {2},
pages = {723-733},
year = {2015},
doi = {10.1007/s00221-014-4149-9.},
}

@inproceedings{inproceedingsFeidakis2011,
author = {Feidakis, Michalis and Daradoumis, Thanasis and Caballé, Santi},
year = {2011},
month = {11},
pages = {807-812},
title = {Emotion Measurement in Intelligent Tutoring Systems: What, When and How to Measure},
journal = {Proceedings - 3rd IEEE International Conference on Intelligent Networking and Collaborative Systems, INCoS 2011},
doi = {10.1109/INCoS.2011.82}
}

@inproceedings{inproceedingsFeidakis2,
author = {Feidakis, Michalis and Daradoumis, Thanasis and Caballé, Santi},
year = {2011},
month = {11},
pages = {68-75},
title = {Endowing e-Learning Systems with Emotion Awareness},
journal = {Proceedings - 3rd IEEE International Conference on Intelligent Networking and Collaborative Systems, INCoS 2011},
doi = {10.1109/INCoS.2011.83}
}

@article{Russell1980,
author = {Russell, James},
year = {1980},
month = {12},
pages = {1161-1178},
title = {A Circumplex Model of Affect},
volume = {39},
journal = {Journal of Personality and Social Psychology},
doi = {10.1037/h0077714}
}

@book{Csikszentmihalyi2014,
author = {Csikszentmihalyi, M.},
year = {2014},
title = {Flow and the Foundations of Positive Psychology: The collected works of Mihaly Csikszentmihalyi},
volume = {18},
publisher = {Springer: Dordrecht, The Netherlands},
ISBN = {9401790884}
}

@article{Metri2011,
author = {Metri, Priya and Ghorpade-Aher, Jayshree and Butalia, Ayesha},
year = {2011},
month = {12},
pages = {12-15},
title = {Facial Emotion Recognition Using Context Based Multimodal Approach},
volume = {1},
journal = {International Jorunal on Interactive Multimedia and Artificial Intelligence},
doi = {10.9781/ijimai.2011.142}
}

@article{2007-11660-003,
author = {Van den Stock, Jan, Righart, Ruthger and de Gelder, Beatrice},
year = {2007},
title = {Body expressions influence recognition of emotions in the face and voice.},
volume = {7},
issue={3},
pages={487-494},
journal = {Emotions},
publisher={American Psychological Association},
doi = {10.1037/1528-3542.7.3.487}
}

@incollection{castellano2008emotion,
  title={Emotion recognition through multiple modalities: face, body gesture, speech},
  author={Castellano, Ginevra and Kessous, Loic and Caridakis, George},
  booktitle={Affect and emotion in human-computer interaction},
  pages={92--103},
  year={2008},
  publisher={Springer}
}



Hjortsjö, Carl-Herman. Man's face and mimic language. Lund: Studentlitteratur, 1970.

@book{Hjortsjö1970,
author = {Hjortsjö, Carl-Herman},
year = {1970},
title = { Man's face and mimic language},
publisher = { Lund: Studentlitteratu},
}

@book{Ekman1978,
author = {Ekman, Paul, and Wallace V. Friesen},
year = {1978},
title = {Facial Action Coding System: Manual},
publisher = {Palo Alto, Calif: Consulting Psychologists Press},
}

@incollection{EKMAN19721,
title = {Introduction},
editor = {PAUL EKMAN and WALLACE V. FRIESEN and PHOEBE ELLSWORTH},
booktitle = {Emotion in the Human Face},
publisher = {Pergamon},
pages = {1-6},
year = {1972},
volume = {11},
series = {Pergamon General Psychology Series},
isbn = {978-0-08-016643-8},
doi = {https://doi.org/10.1016/B978-0-08-016643-8.50006-9},
url = {https://www.sciencedirect.com/science/article/pii/B9780080166438500069},
author = {PAUL EKMAN and WALLACE V. FRIESEN and PHOEBE ELLSWORTH}
}

@article{10009677941,
author="EKMAN, P.",
title="Facial Affect Scoring Technique (FAST) : A first validity study",
journal="Semiotica",
ISSN="",
publisher="",
year="1971",
month="",
volume="3",
number="",
pages="37-58",
URL="https://ci.nii.ac.jp/naid/10009677941/en/",
DOI="",
}

@Article{s20030592, AUTHOR = {Dzedzickis, Andrius and Kaklauskas, Artūras and Bucinskas, Vytautas},
TITLE = {Human Emotion Recognition: Review of Sensors and Methods}, 
JOURNAL = {Sensors},
VOLUME = {20},
YEAR = {2020},
NUMBER = {3}, 
ARTICLE-NUMBER = {592}, 
URL = {https://www.mdpi.com/1424-8220/20/3/592},
ISSN = {1424-8220}, 
DOI = {10.3390/s20030592}
}


Shakshi, R.J. Brain Wave Classification and Feature Extraction of EEG Signal by Using FFT on Lab View. Int. Res. J. Eng. Technol. 2016, 3, 1208–1212. 


@article{Shakshi2016,
author="Shakshi, R.J.",
title="Brain Wave Classification and Feature Extraction of EEG Signal by Using FFT on Lab View",
journal="Int. Res. J. Eng. Technol",
ISSN="",
publisher="",
year="2016",
month="",
volume="3",
pages="1208–1212",
URL="http://www.medicine.mcgill.ca/physio/vlab/biomed_signals/eeg_erp.htm",
DOI="",
}

@inproceedings{vijayan2015eeg,
  title={EEG-based emotion recognition using statistical measures and auto-regressive modeling},
  author={Vijayan, Aravind E and Sen, Deepak and Sudheer, AP},
  booktitle={2015 IEEE International Conference on Computational Intelligence \& Communication Technology},
  pages={587--591},
  year={2015},
  organization={IEEE}
}


@article{Dissanayake2019,
author="Dissanayake T, Rajapaksha Y, Ragel R, Nawinne I.",
title="An Ensemble Learning Approach for Electrocardiogram Sensor Based Human Emotion Recognition",
journal="Sensors (Basel)",
ISSN="",
publisher="",
year="2019",
month="Oct",
volume="19",
number="20",
pages="4495",
URL="http://www.medicine.mcgill.ca/physio/vlab/biomed_signals/eeg_erp.htm",
DOI="10.3390/s19204495",
}

@article{lang1993looking,
  title={Looking at pictures: Affective, facial, visceral, and behavioral reactions},
  author={Lang, Peter J and Greenwald, Mark K and Bradley, Margaret M and Hamm, Alfons O},
  journal={Psychophysiology},
  volume={30},
  number={3},
  pages={261--273},
  year={1993},
  publisher={Wiley Online Library}
}

@article{andreas2004emotion,
  title={Emotion recognition using bio-sensors: First steps towards an automatic system},
  author={Andreas, Haag},
  journal={Affective Dialogue Systems},
  pages={36--48},
  year={2004}
}

@article{zhu2019heart,
  title={Heart rate variability monitoring for emotion and disorders of emotion},
  author={Zhu, Jianping and Ji, Lizhen and Liu, Chengyu},
  journal={Physiological measurement},
  volume={40},
  number={6},
  pages={064004},
  year={2019},
  publisher={IOP Publishing}
}

@article{goshvarpour2017emotion,
  title={An Emotion Recognition Approach Based on Wavelet Transform and Second-Order Difference Plot of ECG},
  author={Goshvarpour, A and Abbasi, A},
  journal={Journal of AI and Data Mining},
  volume={5},
  number={2},
  pages={211--221},
  year={2017},
  publisher={Shahrood University of Technology}
}

@article{zhang2017respiration,
  title={Respiration-based emotion recognition with deep learning},
  author={Zhang, Qiang and Chen, Xianxiang and Zhan, Qingyuan and Yang, Ting and Xia, Shanhong},
  journal={Computers in Industry},
  volume={92},
  pages={84--90},
  year={2017},
  publisher={Elsevier}
}

@article{chai2017fast,
  title={A fast, efficient domain adaptation technique for cross-domain electroencephalography (EEG)-based emotion recognition},
  author={Chai, Xin and Wang, Qisong and Zhao, Yongping and Li, Yongqiang and Liu, Dan and Liu, Xin and Bai, Ou},
  journal={Sensors},
  volume={17},
  number={5},
  pages={1014},
  year={2017},
  publisher={Multidisciplinary Digital Publishing Institute}
}

@article{wang2018automatic,
  title={Automatic emotion perception using eye movement information for e-healthcare systems},
  author={Wang, Yang and Lv, Zhao and Zheng, Yongjun},
  journal={Sensors},
  volume={18},
  number={9},
  pages={2826},
  year={2018},
  publisher={Multidisciplinary Digital Publishing Institute}
}

@article{paul2017emotional,
  title={Emotional eye movement analysis using electrooculography signal},
  author={Paul, Sananda and Banerjee, Anwesha and Tibarewala, DN},
  journal={International Journal of Biomedical Engineering and Technology},
  volume={23},
  number={1},
  pages={59--70},
  year={2017},
  publisher={Inderscience Publishers (IEL)}
}

@article{ekman1978technique,
  title={A technique for the measurement of facial action. Palo Alto},
  author={Ekman, P},
  journal={Facial Action Coding Sytem (FACS)},
  year={1978},
  publisher={Consulting Psychologist Press}
}

@article{saneiro2014towards,
  title={Towards emotion detection in educational scenarios from facial expressions and body movements through multimodal approaches},
  author={Saneiro, Mar and Santos, Olga C and Salmeron-Majadas, Sergio and Boticario, Jesus G},
  journal={The Scientific World Journal},
  volume={2014},
  year={2014},
  publisher={Hindawi}
}

@article{YiLi2012,
  title={Hand gesture recognition using Kinect},
  author={Yi Li},
  journal={The Scientific World Journal},
  volume={2014},
  year={2014},
  publisher={Hindawi}
}

@inproceedings{YiLi2012,
  title={Hand gesture recognition using Kinect},
  author={Yi Li},
  booktitle={2012 IEEE International Conference on Computer Science and Automation Engineering},
  pages={196–199},
  year={2012},
  organization={IEEE}
}

@article{vos2012tell,
  title={The tell-tale: What do heart rate; skin temperature and skin conductance reveal about emotions of people with severe and profound intellectual disabilities?},
  author={Vos, Pieter and De Cock, Paul and Munde, Vera and Petry, Katja and Van Den Noortgate, Wim and Maes, Bea},
  journal={Research in developmental disabilities},
  volume={33},
  number={4},
  pages={1117--1127},
  year={2012},
  publisher={Elsevier}
}

@article{kim2004emotion,
  title={Emotion recognition system using short-term monitoring of physiological signals},
  author={Kim, Kyung Hwan and Bang, Seok Won and Kim, Sang Ryong},
  journal={Medical and biological engineering and computing},
  volume={42},
  number={3},
  pages={419--427},
  year={2004},
  publisher={Springer}
}

@inproceedings{liapis2015recognizing,
  title={Recognizing emotions in human computer interaction: studying stress using skin conductance},
  author={Liapis, Alexandros and Katsanos, Christos and Sotiropoulos, Dimitris and Xenos, Michalis and Karousos, Nikos},
  booktitle={IFIP Conference on Human-Computer Interaction},
  pages={255--262},
  year={2015},
  organization={Springer}
}

@inproceedings{zong2009hilbert,
  title={Hilbert-Huang transform based physiological signals analysis for emotion recognition},
  author={Zong, Cong and Chetouani, Mohamed},
  booktitle={2009 IEEE international symposium on signal processing and information technology (ISSPIT)},
  pages={334--339},
  year={2009},
  organization={IEEE}
}

@inproceedings{mahlke2006measuring,
  title={Measuring multiple components of emotions in interactive contexts},
  author={Mahlke, Sascha and Minge, Michael and Th{\"u}ring, Manfred},
  booktitle={CHI'06 extended abstracts on Human factors in computing systems},
  pages={1061--1066},
  year={2006}
}

@article{gilam2020,
  title={What Is the Relationship between Pain and Emotion? Bridging Constructs and Communities},
  author={Gilam G, Gross JJ, Wager TD, Keefe FJ, Mackey SC.},
  journal={Neuron},
  volume={107},
  number={1},
  pages={17-21},
  year={2020},
  doi={10.1016/j.neuron.2020.05.024}
}

@article{biro2010,
  title={ Is there such a thing as psychological pain? And why it matters},
  author={Biro D.},
  journal={Cult Med Psychiatry},
  volume={34},
  number={4},
  pages={658-667},
  year={2010},
  doi={doi:10.1007/s11013-010-9190-y}
}

@article{dewall2010,
  title={Acetaminophen reduces social pain: behavioral and neural evidence},
  author={Dewall CN, Macdonald G, Webster GD, et al.},
  journal={Psychol Sci.},
  volume={21},
  number={7},
  pages={931-937},
  year={2010},
  doi={10.1177/0956797610374741}
}


@article{mclennan2016development,
  title={Development of a facial expression scale using footrot and mastitis as models of pain in sheep},
  author={McLennan, Krista M and Rebelo, Carlos JB and Corke, Murray J and Holmes, Mark A and Leach, Matthew C and Constantino-Casas, Fernando},
  journal={Applied Animal Behaviour Science},
  volume={176},
  pages={19--26},
  year={2016},
  publisher={Elsevier}
}

@article{dzedzickis2020human,
  title={Human emotion recognition: Review of sensors and methods},
  author={Dzedzickis, Andrius and Kaklauskas, Art{\=u}ras and Bucinskas, Vytautas},
  journal={Sensors},
  volume={20},
  number={3},
  pages={592},
  year={2020},
  publisher={Multidisciplinary Digital Publishing Institute}
}


@article{dolensek2020facial,
  title={Facial expressions of emotion states and their neuronal correlates in mice},
  author={Dolensek, Nejc and Gehrlach, Daniel A and Klein, Alexandra S and Gogolla, Nadine},
  journal={Science},
  volume={368},
  number={6486},
  pages={89--94},
  year={2020},
  publisher={American Association for the Advancement of Science}
}

@article{bloom2013classifying,
  title={Classifying dogs’(Canis familiaris) facial expressions from photographs},
  author={Bloom, Tina and Friedman, Harris},
  journal={Behavioural processes},
  volume={96},
  pages={1--10},
  year={2013},
  publisher={Elsevier}
}

@inproceedings{blumrosen2017towards,
  title={Towards automated recognition of facial expressions in animal models},
  author={Blumrosen, Gaddi and Hawellek, David and Pesaran, Bijan},
  booktitle={Proceedings of the IEEE International Conference on Computer Vision Workshops},
  pages={2810--2819},
  year={2017}
}






@article{ko2018brief,
  title={A brief review of facial emotion recognition based on visual information},
  author={Ko, Byoung Chul},
  journal={sensors},
  volume={18},
  number={2},
  pages={401},
  year={2018},
  publisher={Multidisciplinary Digital Publishing Institute}
}



@article{hamm2011automated,
  title={Automated facial action coding system for dynamic analysis of facial expressions in neuropsychiatric disorders},
  author={Hamm, Jihun and Kohler, Christian G and Gur, Ruben C and Verma, Ragini},
  journal={Journal of neuroscience methods},
  volume={200},
  number={2},
  pages={237--256},
  year={2011},
  publisher={Elsevier}
}

@article{hewson2006factors,
  title={Factors affecting the use of postincisional analgesics in dogs and cats by Canadian veterinarians in 2001},
  author={Hewson, Caroline J and Dohoo, Ian R and Lemke, Kip A},
  journal={The Canadian Veterinary Journal},
  volume={47},
  number={5},
  pages={453},
  year={2006},
  publisher={Canadian Veterinary Medical Association}
}

@article{hunt2015prescription,
  title={Prescription of perioperative analgesics by UK small animal veterinary surgeons in 2013},
  author={Hunt, James R and Knowles, Toby G and Lascelles, BDX and Murrell, Jo C},
  journal={Veterinary Record},
  volume={176},
  number={19},
  pages={493--493},
  year={2015},
  publisher={Wiley Online Library}
}

@article{guesgen2016coding,
  title={Coding and quantification of a facial expression for pain in lambs},
  author={Guesgen, MJ and Beausoleil, NJ and Leach, M and Minot, EO and Stewart, M and Stafford, KJ},
  journal={Behavioural processes},
  volume={132},
  pages={49--56},
  year={2016},
  publisher={Elsevier}
}

@article{waller2013dogfacs,
  title={DogFACS: the dog facial action coding system},
  author={Waller, B and Caeiro, CC and Peirce, K and Burrows, A and Kaminski, J and others},
  year={2013},
  publisher={University of Portsmouth}
}

@article{caeiro2017development,
  title={Development and application of CatFACS: Are human cat adopters influenced by cat facial expressions?},
  author={Caeiro, C{\'a}tia C and Burrows, Anne M and Waller, Bridget M},
  journal={Applied Animal Behaviour Science},
  volume={189},
  pages={66--78},
  year={2017},
  publisher={Elsevier}
}

@article{ekman2002facial,
  title={Facial action coding system (FACS)},
  author={Ekman, Paul},
  journal={A human face},
  year={2002}
}

@article{evangelista2019facial,
  title={Facial expressions of pain in cats: the development and validation of a Feline Grimace Scale},
  author={Evangelista, Marina C and Watanabe, Ryota and Leung, Vivian SY and Monteiro, Beatriz P and O’Toole, Elizabeth and Pang, Daniel SJ and Steagall, Paulo V},
  journal={Scientific reports},
  volume={9},
  number={1},
  pages={1--11},
  year={2019},
  publisher={Nature Publishing Group}
}



@article{gleerup2015pain,
  title={Pain evaluation in dairy cattle},
  author={Gleerup, Karina Bech and Andersen, Pia Haubro and Munksgaard, Lene and Forkman, Bj{\"o}rn},
  journal={Applied Animal Behaviour Science},
  volume={171},
  pages={25--32},
  year={2015},
  publisher={Elsevier}
}



@article{holden2014evaluation,
  title={Evaluation of facial expression in acute pain in cats},
  author={Holden, E and Calvo, G and Collins, M and Bell, A and Reid, J and Scott, EM and Nolan, AM},
  journal={Journal of Small Animal Practice},
  volume={55},
  number={12},
  pages={615--621},
  year={2014},
  publisher={Wiley Online Library}
}

@article{reijgwart2017composition,
  title={The composition and initial evaluation of a grimace scale in ferrets after surgical implantation of a telemetry probe},
  author={Reijgwart, Marsinah L and Schoemaker, Nico J and Pascuzzo, Riccardo and Leach, Matthew C and Stodel, Melanie and de Nies, Loes and Hendriksen, Coenraad FM and Van Der Meer, Miriam and Vinke, Claudia M and van Zeeland, Yvonne RA},
  journal={PloS one},
  volume={12},
  number={11},
  pages={e0187986},
  year={2017},
  publisher={Public Library of Science San Francisco, CA USA}
}

@article{di2016assessment,
  title={The assessment of facial expressions in piglets undergoing tail docking and castration: toward the development of the piglet grimace scale},
  author={Di Giminiani, Pierpaolo and Brierley, Victoria LMH and Scollo, Annalisa and Gottardo, Flaviana and Malcolm, Emma M and Edwards, Sandra A and Leach, Matthew C},
  journal={Frontiers in veterinary science},
  volume={3},
  pages={100},
  year={2016},
  publisher={Frontiers}
}

@article{de2016systematic,
  title={Systematic pain assessment in horses},
  author={De Grauw, JC and Van Loon, JPAM},
  journal={The Veterinary Journal},
  volume={209},
  pages={14--22},
  year={2016},
  publisher={Elsevier}
}


@article{reid2017definitive,
  title={Definitive Glasgow acute pain scale for cats: validation and intervention level},
  author={Reid, J and Scott, EM and Calvo, G and Nolan, AM},
  journal={Veterinary Record},
  volume={180},
  number={18},
  pages={449--449},
  year={2017},
  publisher={Wiley Online Library}
}


@article{rashid2020equine,
  title={Equine Facial Action Coding System for determination of pain-related facial responses in videos of horses},
  author={Rashid, Maheen and Silventoinen, Alina and Gleerup, Karina Bech and Andersen, Pia Haubro},
  journal={Plos one},
  volume={15},
  number={11},
  pages={e0231608},
  year={2020},
  publisher={Public Library of Science San Francisco, CA USA}
}

@article{lascelles1999current,
  title={Current British veterinary attitudes to perioperative analgesia for cats and small mammals},
  author={Lascelles, BDX and Capner, CA and Waterman-Pearson, AE},
  journal={Veterinary Record},
  volume={145},
  number={21},
  pages={601--604},
  year={1999},
  publisher={Wiley Online Library}
}

@article{dawson2019humans,
  title={Humans can identify cats’ affective states from subtle facial expressions},
  author={Dawson, Lauren and Niel, Lee and Cheal, Jenna and Mason, Georgia},
  year={2019},
  publisher={UFAW}
}

@article{merola2016behavioural,
  title={Behavioural signs of pain in cats: an expert consensus},
  author={Merola, Isabella and Mills, Daniel S},
  journal={PloS one},
  volume={11},
  number={2},
  pages={e0150040},
  year={2016},
  publisher={Public Library of Science San Francisco, CA USA}
}

@article{lascelles2010djd,
  title={DJD-associated pain in cats: what can we do to promote patient comfort?},
  author={Lascelles, B Duncan X and Robertson, Sheilah A},
  journal={Journal of Feline Medicine \& Surgery},
  volume={12},
  number={3},
  pages={200--212},
  year={2010},
  publisher={Elsevier}
}



@article{gleerup2015equine,
  title={An equine pain face},
  author={Gleerup, Karina B and Forkman, Bj{\"o}rn and Lindegaard, Casper and Andersen, Pia H},
  journal={Veterinary anaesthesia and analgesia},
  volume={42},
  number={1},
  pages={103--114},
  year={2015},
  publisher={Elsevier}
}

@article{keating2012evaluation,
  title={Evaluation of EMLA cream for preventing pain during tattooing of rabbits: changes in physiological, behavioural and facial expression responses},
  author={Keating, Stephanie CJ and Thomas, Aurelie A and Flecknell, Paul A and Leach, Matthew C},
  year={2012},
  publisher={Public Library of Science San Francisco, USA}
}





@article{morozov2021automatic,
  title={Automatic recognition of macaque facial expressions for detection of affective states},
  author={Morozov, Anna and Parr, Lisa and Gothard, Katalin M and Paz, Rony and Pryluk, Raviv},
  journal={ENEURO},
  volume = {6(21)},
  year={2021}
  }
  
  @article{grunau1987pain,
  title={Pain expression in neonates: facial action and cry},
  author={Grunau, Ruth VE and Craig, Kenneth D},
  journal={Pain},
  volume={28},
  number={3},
  pages={395--410},
  year={1987},
  publisher={Elsevier}
}
  
  @article{zamzmi2017review,
  title={A review of automated pain assessment in infants: features, classification tasks, and databases},
  author={Zamzmi, Ghada and Kasturi, Rangachar and Goldgof, Dmitry and Zhi, Ruicong and Ashmeade, Terri and Sun, Yu},
  journal={IEEE reviews in biomedical engineering},
  volume={11},
  pages={77--96},
  year={2017},
  publisher={IEEE}
}
  
  @article{ji2009hemispheric,
  title={Hemispheric lateralization of pain processing by amygdala neurons},
  author={Ji, Guangchen and Neugebauer, Volker},
  journal={Journal of neurophysiology},
  volume={102},
  number={4},
  pages={2253--2264},
  year={2009},
  publisher={American Physiological Society Bethesda, MD}
}


@article{finka2019geometric,
  title={Geometric morphometrics for the study of facial expressions in non-human animals, using the domestic cat as an exemplar},
  author={Finka, Lauren R and Luna, Stelio P and Brondani, Juliana T and Tzimiropoulos, Yorgos and McDonagh, John and Farnworth, Mark J and Ruta, Marcello and Mills, Daniel S},
  journal={Scientific reports},
  volume={9},
  number={1},
  pages={1--12},
  year={2019},
  publisher={Nature Publishing Group}
}

@article{khan2021transformers,
  title={Transformers in vision: A survey},
  author={Khan, Salman and Naseer, Muzammal and Hayat, Munawar and Zamir, Syed Waqas and Khan, Fahad Shahbaz and Shah, Mubarak},
  journal={ACM Computing Surveys (CSUR)},
  year={2021},
  publisher={ACM New York, NY}
}


@ARTICLE{Kingma2014-bh,
  title         = "Adam: A method for stochastic optimization",
  author        = "Kingma, Diederik P and Ba, Jimmy",
  
  month         =  dec,
  year          =  2014,
  copyright     = "http://arxiv.org/licenses/nonexclusive-distrib/1.0/",
  archivePrefix = "arXiv",
  primaryClass  = "cs.LG",
  eprint        = "1412.6980"
}


@article{london2019artificial,
  title={Artificial intelligence and black-box medical decisions: accuracy versus explainability},
  author={London, Alex John},
  journal={Hastings Center Report},
  volume={49},
  number={1},
  pages={15--21},
  year={2019},
  publisher={Wiley Online Library}
}

@article{wu2019facial,
  title={Facial landmark detection: A literature survey},
  author={Wu, Yue and Ji, Qiang},
  journal={International Journal of Computer Vision},
  volume={127},
  number={2},
  pages={115--142},
  year={2019},
  publisher={Springer}
}

@INPROCEEDINGS{8997580,
  author={Qiu, Yinghong and Wan, Yi},
  booktitle={2019 IEEE 4th Advanced Information Technology, Electronic and Automation Control Conference (IAEAC)}, 
  title={Facial Expression Recognition based on Landmarks}, 
  year={2019},
  volume={1},
  number={},
  pages={1356-1360},
  doi={10.1109/IAEAC47372.2019.8997580}}
  
  @Inbook{Refaeilzadeh2009,
author="Refaeilzadeh, Payam
and Tang, Lei
and Liu, Huan",
editor="LIU, LING
and {\"O}ZSU, M. TAMER",
title="Cross-Validation",
bookTitle="Encyclopedia of Database Systems",
year="2009",
publisher="Springer US",
address="Boston, MA",
pages="532--538",
isbn="978-0-387-39940-9",
doi="10.1007/978-0-387-39940-9_565",
url="https://doi.org/10.1007/978-0-387-39940-9_565"


@inproceedings{10.5555/2969033.2969049,
author = {Sun, Yi and Chen, Yuheng and Wang, Xiaogang and Tang, Xiaoou},
title = {Deep Learning Face Representation by Joint Identification-Verification},
year = {2014},
publisher = {MIT Press},
address = {Cambridge, MA, USA},
booktitle = {Proceedings of the 27th International Conference on Neural Information Processing Systems - Volume 2},
pages = {1988–1996},
numpages = {9},
location = {Montreal, Canada},
series = {NIPS'14}
}

@INPROCEEDINGS{6909616,
  author={Taigman, Yaniv and Yang, Ming and Ranzato, Marc'Aurelio and Wolf, Lior},
  booktitle={2014 IEEE Conference on Computer Vision and Pattern Recognition}, 
  title={DeepFace: Closing the Gap to Human-Level Performance in Face Verification}, 
  year={2014},
  volume={},
  number={},
  pages={1701-1708},
  doi={10.1109/CVPR.2014.220}}
  
  
@article{DBLP:journals/corr/abs-2003-10168,
  author    = {Huawei Wei and
               Peng Lu and
               Yichen Wei},
  title     = {Balanced Alignment for Face Recognition: {A} Joint Learning Approach},
  journal   = {CoRR},
  volume    = {abs/2003.10168},
  year      = {2020},
  url       = {https://arxiv.org/abs/2003.10168},
  eprinttype = {arXiv},
  eprint    = {2003.10168},
  timestamp = {Tue, 24 Mar 2020 16:42:29 +0100},
  biburl    = {https://dblp.org/rec/journals/corr/abs-2003-10168.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@Article{jimaging7120254,
AUTHOR = {Nanni, Loris and Paci, Michelangelo and Brahnam, Sheryl and Lumini, Alessandra},
TITLE = {Comparison of Different Image Data Augmentation Approaches},
JOURNAL = {Journal of Imaging},
VOLUME = {7},
YEAR = {2021},
NUMBER = {12},
ARTICLE-NUMBER = {254},
URL = {https://www.mdpi.com/2313-433X/7/12/254},
PubMedID = {34940721},
ISSN = {2313-433X},
ABSTRACT = {Convolutional neural networks (CNNs) have gained prominence in the research literature on image classification over the last decade. One shortcoming of CNNs, however, is their lack of generalizability and tendency to overfit when presented with small training sets. Augmentation directly confronts this problem by generating new data points providing additional information. In this paper, we investigate the performance of more than ten different sets of data augmentation methods, with two novel approaches proposed here: one based on the discrete wavelet transform and the other on the constant-Q Gabor transform. Pretrained ResNet50 networks are finetuned on each augmentation method. Combinations of these networks are evaluated and compared across four benchmark data sets of images representing diverse problems and collected by instruments that capture information at different scales: a virus data set, a bark data set, a portrait dataset, and a LIGO glitches data set. Experiments demonstrate the superiority of this approach. The best ensemble proposed in this work achieves state-of-the-art (or comparable) performance across all four data sets. This result shows that varying data augmentation is a feasible way for building an ensemble of classifiers for image classification.},
DOI = {10.3390/jimaging7120254}
}

@article{10.1162/neco.1996.8.3.643,
author = {An, Guozhong},
title = {The Effects of Adding Noise during Backpropagation Training on a Generalization Performance},
year = {1996},
issue_date = {April 1, 1996},
publisher = {MIT Press},
address = {Cambridge, MA, USA},
volume = {8},
number = {3},
issn = {0899-7667},
url = {https://doi.org/10.1162/neco.1996.8.3.643},
doi = {10.1162/neco.1996.8.3.643},
abstract = {We study the effects of adding noise to the inputs, outputs, weight connections, and weight changes of multilayer feedforward neural networks during backpropagation training. We rigorously derive and analyze the objective functions that are minimized by the noise-affected training processes. We show that input noise and weight noise encourage the neural-network output to be a smooth function of the input or its weights, respectively. In the weak-noise limit, noise added to the output of the neural networks only changes the objective function by a constant. Hence, it cannot improve generalization. Input noise introduces penalty terms in the objective function that are related to, but distinct from, those found in the regularization approaches. Simulations have been performed on a regression and a classification problem to further substantiate our analysis. Input noise is found to be effective in improving the generalization performance for both problems. However, weight noise is found to be effective in improving the generalization performance only for the classification problem. Other forms of noise have practically no effect on generalization.},
journal = {Neural Comput.},
month = {apr},
pages = {643–674},
numpages = {32}
}

@article{DBLP:journals/corr/HeZRS15,
  author    = {Kaiming He and
               Xiangyu Zhang and
               Shaoqing Ren and
               Jian Sun},
  title     = {Deep Residual Learning for Image Recognition},
  journal   = {CoRR},
  volume    = {abs/1512.03385},
  year      = {2015},
  url       = {http://arxiv.org/abs/1512.03385},
  eprinttype = {arXiv},
  eprint    = {1512.03385},
  timestamp = {Wed, 17 Apr 2019 17:23:45 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/HeZRS15.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}


@inproceedings{10.1145/3358695.3361750,
author = {Franzoni, Valentina and Milani, Alfredo and Biondi, Giulio and Micheli, Francesco},
title = {A Preliminary Work on Dog Emotion Recognition},
year = {2019},
isbn = {9781450369886},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3358695.3361750},
doi = {10.1145/3358695.3361750},
booktitle = {IEEE/WIC/ACM International Conference on Web Intelligence - Companion Volume},
pages = {91–96},
numpages = {6},
keywords = {Affective Computing, Neural Networks, Emotion Recognition, Artificial Intelligence, Transfer Learning},
location = {Thessaloniki, Greece},
series = {WI '19 Companion}
}

@article{alom2018history,
  title={The history began from alexnet: A comprehensive survey on deep learning approaches},
  author={Alom, Md Zahangir and Taha, Tarek M and Yakopcic, Christopher and Westberg, Stefan and Sidike, Paheding and Nasrin, Mst Shamima and Van Esesn, Brian C and Awwal, Abdul A S and Asari, Vijayan K},
  journal={arXiv preprint arXiv:1803.01164},
  year={2018}
}

@article{DBLP:journals/corr/abs-2104-14294,
  author    = {Mathilde Caron and
               Hugo Touvron and
               Ishan Misra and
               Herv{\'{e}} J{\'{e}}gou and
               Julien Mairal and
               Piotr Bojanowski and
               Armand Joulin},
  title     = {Emerging Properties in Self-Supervised Vision Transformers},
  journal   = {CoRR},
  volume    = {abs/2104.14294},
  year      = {2021},
  url       = {https://arxiv.org/abs/2104.14294},
  eprinttype = {arXiv},
  eprint    = {2104.14294},
  timestamp = {Tue, 04 May 2021 15:12:43 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/abs-2104-14294.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@book{goodfellow2016deep,
  title={Deep learning},
  author={Goodfellow, Ian and Bengio, Yoshua and Courville, Aaron and Bengio, Yoshua},
  volume={1},
  number={2},
  year={2016},
  publisher={MIT press Cambridge}
}

@article{dosovitskiy2020vit,
  title={An Image is Worth 16x16 Words: Transformers for Image Recognition at Scale},
  author={Dosovitskiy, Alexey and Beyer, Lucas and Kolesnikov, Alexander and Weissenborn, Dirk and Zhai, Xiaohua and Unterthiner, Thomas and  Dehghani, Mostafa and Minderer, Matthias and Heigold, Georg and Gelly, Sylvain and Uszkoreit, Jakob and Houlsby, Neil},
  journal={ICLR},
  year={2021}}
  
  
  
@article{feighel,
  title={Automated Recognition of Pain in Cats},
  author={Feighelstein, Marcelo and Shimshoni, Ilan and Finka, Lauren and Luna, Stelio P. and Mills, Daniel and Zamansky, Ann},
  journal={Submitted.},
  year={2022}}
  
  @article{ferres2022predicting,
  title={Predicting Dog Emotions Based on Posture Analysis Using DeepLabCut},
  author={Ferres, Kim and Schloesser, Timo and Gloor, Peter A},
  journal={Future Internet},
  volume={14},
  number={4},
  pages={97},
  year={2022},
  publisher={MDPI}
}

@inproceedings{inproceedings,
author = {He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
year = {2016},
month = {06},
pages = {770-778},
title = {Deep Residual Learning for Image Recognition},
doi = {10.1109/CVPR.2016.90}
}
  
@InProceedings{Caron_2021_ICCV,
    author    = {Caron, Mathilde and Touvron, Hugo and Misra, Ishan and J\'egou, Herv\'e and Mairal, Julien and Bojanowski, Piotr and Joulin, Armand},
    title     = {Emerging Properties in Self-Supervised Vision Transformers},
    booktitle = {Proceedings of the IEEE/CVF International Conference on Computer Vision (ICCV)},
    month     = {October},
    year      = {2021},
    pages     = {9650-9660}}
    
@book{hastie01statisticallearning,
  added-at = {2008-05-16T16:17:42.000+0200},
  address = {New York, NY, USA},
  author = {Hastie, Trevor and Tibshirani, Robert and Friedman, Jerome},
  biburl = {https://www.bibsonomy.org/bibtex/2f58afc5c9793fcc8ad8389824e57984c/sb3000},
  interhash = {d585aea274f2b9b228fc1629bc273644},
  intrahash = {f58afc5c9793fcc8ad8389824e57984c},
  keywords = {ml statistics},
  publisher = {Springer New York Inc.},
  series = {Springer Series in Statistics},
  timestamp = {2008-05-16T16:17:43.000+0200},
  title = {The Elements of Statistical Learning},
  year = 2001
}

@INPROCEEDINGS{8237584,
  author={He, Kaiming and Gkioxari, Georgia and Dollár, Piotr and Girshick, Ross},
  booktitle={2017 IEEE International Conference on Computer Vision (ICCV)}, 
  title={Mask R-CNN}, 
  year={2017},
  volume={},
  number={},
  pages={2980-2988},
  doi={10.1109/ICCV.2017.322}}


    
@InProceedings{pmlr-v139-touvron21a,
  title = 	 {Training data-efficient image transformers &amp; distillation through attention},
  author =       {Touvron, Hugo and Cord, Matthieu and Douze, Matthijs and Massa, Francisco and Sablayrolles, Alexandre and Jegou, Herve},
  booktitle = 	 {Proceedings of the 38th International Conference on Machine Learning},
  pages = 	 {10347--10357},
  year = 	 {2021},
  editor = 	 {Meila, Marina and Zhang, Tong},
  volume = 	 {139},
  series = 	 {Proceedings of Machine Learning Research},
  month = 	 {18--24 Jul},
  publisher =    {PMLR},
  pdf = 	 {http://proceedings.mlr.press/v139/touvron21a/touvron21a.pdf},
  url = 	 {https://proceedings.mlr.press/v139/touvron21a.html},
  abstract = 	 {Recently, neural networks purely based on attention were shown to address image understanding tasks such as image classification. These high-performing vision transformers are pre-trained with hundreds of millions of images using a large infrastructure, thereby limiting their adoption. In this work, we produce competitive convolution-free transformers trained on ImageNet only using a single computer in less than 3 days. Our reference vision transformer (86M parameters) achieves top-1 accuracy of 83.1% (single-crop) on ImageNet with no external data. We also introduce a teacher-student strategy specific to transformers. It relies on a distillation token ensuring that the student learns from the teacher through attention, typically from a convnet teacher. The learned transformers are competitive (85.2% top-1 acc.) with the state of the art on ImageNet, and similarly when transferred to other tasks. We will share our code and models.}
}

@article{DBLP:journals/corr/abs-2008-00299,
  author    = {Mohammed Bany Muhammad and
               Mohammed Yeasin},
  title     = {Eigen-CAM: Class Activation Map using Principal Components},
  journal   = {CoRR},
  volume    = {abs/2008.00299},
  year      = {2020},
  url       = {https://arxiv.org/abs/2008.00299},
  eprinttype = {arXiv},
  eprint    = {2008.00299},
  timestamp = {Fri, 07 Aug 2020 15:07:21 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/abs-2008-00299.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/abs-1910-01279,
  author    = {Haofan Wang and
               Mengnan Du and
               Fan Yang and
               Zijian Zhang},
  title     = {Score-CAM: Improved Visual Explanations Via Score-Weighted Class Activation
               Mapping},
  journal   = {CoRR},
  volume    = {abs/1910.01279},
  year      = {2019},
  url       = {http://arxiv.org/abs/1910.01279},
  eprinttype = {arXiv},
  eprint    = {1910.01279},
  timestamp = {Thu, 04 Feb 2021 15:37:59 +0100},
  biburl    = {https://dblp.org/rec/journals/corr/abs-1910-01279.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/abs-1710-11063,
  author    = {Aditya Chattopadhyay and
               Anirban Sarkar and
               Prantik Howlader and
               Vineeth N. Balasubramanian},
  title     = {Grad-CAM++: Generalized Gradient-based Visual Explanations for Deep
               Convolutional Networks},
  journal   = {CoRR},
  volume    = {abs/1710.11063},
  year      = {2017},
  url       = {http://arxiv.org/abs/1710.11063},
  eprinttype = {arXiv},
  eprint    = {1710.11063},
  timestamp = {Mon, 13 Aug 2018 16:49:07 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/abs-1710-11063.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@article{DBLP:journals/corr/SelvarajuDVCPB16,
  author    = {Ramprasaath R. Selvaraju and
               Abhishek Das and
               Ramakrishna Vedantam and
               Michael Cogswell and
               Devi Parikh and
               Dhruv Batra},
  title     = {Grad-CAM: Why did you say that? Visual Explanations from Deep Networks
               via Gradient-based Localization},
  journal   = {CoRR},
  volume    = {abs/1610.02391},
  year      = {2016},
  url       = {http://arxiv.org/abs/1610.02391},
  eprinttype = {arXiv},
  eprint    = {1610.02391},
  timestamp = {Mon, 13 Aug 2018 16:46:58 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/SelvarajuDVCPB16.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}
}


@inproceedings{khorrami2015deep,
  title={Do deep neural networks learn facial action units when doing expression recognition?},
  author={Khorrami, Pooya and Paine, Thomas and Huang, Thomas},
  booktitle={Proceedings of the IEEE international conference on computer vision workshops},
  pages={19--27},
  year={2015}
}

@inproceedings{liu2012dog,
  title={Dog breed classification using part localization},
  author={Liu, Jiongxin and Kanazawa, Angjoo and Jacobs, David and Belhumeur, Peter},
  booktitle={European conference on computer vision},
  pages={172--185},
  year={2012},
  organization={Springer}
}

@inproceedings{conf/iccv/SelvarajuCDVPB17,
  added-at = {2018-01-11T00:00:00.000+0100},
  author = {Selvaraju, Ramprasaath R. and Cogswell, Michael and Das, Abhishek and Vedantam, Ramakrishna and Parikh, Devi and Batra, Dhruv},
  biburl = {https://www.bibsonomy.org/bibtex/2f510d2fbeb8f8bc21f44ff62df3d291a/dblp},
  booktitle = {ICCV},
  crossref = {conf/iccv/2017},
  ee = {http://doi.ieeecomputersociety.org/10.1109/ICCV.2017.74},
  interhash = {14e7991f774cb73e9dd13d23fd8898ab},
  intrahash = {f510d2fbeb8f8bc21f44ff62df3d291a},
  isbn = {978-1-5386-1032-9},
  keywords = {dblp},
  pages = {618-626},
  publisher = {IEEE Computer Society},
  timestamp = {2019-10-17T11:41:24.000+0200},
  title = {Grad-CAM: Visual Explanations from Deep Networks via Gradient-Based Localization.},
  url = {http://dblp.uni-trier.de/db/conf/iccv/iccv2017.html#SelvarajuCDVPB17},
  year = 2017
}

@INPROCEEDINGS{8354201,
  author={Chattopadhay, Aditya and Sarkar, Anirban and Howlader, Prantik and Balasubramanian, Vineeth N},
  booktitle={2018 IEEE Winter Conference on Applications of Computer Vision (WACV)}, 
  title={Grad-CAM++: Generalized Gradient-Based Visual Explanations for Deep Convolutional Networks}, 
  year={2018},
  volume={},
  number={},
  pages={839-847},
  doi={10.1109/WACV.2018.00097}}
